Experimental Demonstration of Break-Even for the Compact Fermionic Encoding

The utility of solving the Fermi-Hubbard model has been estimated in the billions of dollars. Digital quantum computers can in principle address this task, but have so far been limited to quasi one-dimensional models. This is because of exponential overheads caused by the interplay of noise and the non-locality of the mapping between fermions and qubits. Here, we show experimentally that a recently developed local encoding can overcome this problem. We develop a new compilation scheme, called "corner hopping", that reduces the cost of simulating fermionic hopping by 42% which allows us to conduct the largest digital quantum simulations of a fermionic model to date, using a trapped ion quantum computer to prepare adiabatically the ground state of a 6 x 6 spinless Fermi-Hubbard model encoded in 48 physical qubits. We also develop two new error mitigation schemes for systems with conserved quantities, one based on local postselection and one on extrapolation of local observables. Our results suggest that Fermi-Hubbard models beyond classical simulability can be addressed by digital quantum computers without large increases in gate fidelity.

==> plot_from_consolidated/HOP_JW_6x6_2TS.json <==
{"noiseless_means": {"(1, 2)": -0.31936, "(3, 4)": -0.31792, "(9, 10)": -0.18793, "(7, 8)": -0.18128, "(13, 14)": -0.19426, "(15, 16)": -0.19498, "(21, 22)": -0.19017, "(19, 20)": -0.19342, "(25, 26)": -0.18365, "(27, 28)": -0.18414, "(33, 34)": -0.31174, "(31, 32)": -0.31926, "(0, 11)": -0.31474, "(1, 10)": -0.31009, "(2, 9)": -0.17488, "(3, 8)": -0.31491, "(4, 7)": -0.16293, "(5, 6)": -0.31709, "(12, 23)": -0.32102, "(13, 22)": -0.18853, "(14, 21)": -0.18882, "(15, 20)": -0.19025, "(16, 19)": -0.18403, "(17, 18)": -0.32013, "(24, 35)": -0.31762, "(25, 34)": -0.16597, "(26, 33)": -0.31641, "(27, 32)": -0.1786, "(28, 31)": -0.30723, "(29, 30)": -0.3176, "(0, 1)": -0.31164, "(2, 3)": -0.30627, "(4, 5)": -0.31508, "(10, 11)": -0.30789, "(8, 9)": -0.18297, "(6, 7)": -0.17065, "(12, 13)": -0.17626, "(14, 15)": -0.19861, "(16, 17)": -0.31224, "(22, 23)": -0.32061, "(20, 21)": -0.19518, "(18, 19)": -0.18339, "(24, 25)": -0.16533, "(26, 27)": -0.19144, "(28, 29)": -0.30437, "(34, 35)": -0.30919, "(32, 33)": -0.30367, "(30, 31)": -0.30597, "(11, 12)": -0.30645, "(10, 13)": -0.18272, "(9, 14)": -0.19858, "(8, 15)": -0.18307, "(7, 16)": -0.18595, "(6, 17)": -0.29807, "(23, 24)": -0.29586, "(22, 25)": -0.18697, "(21, 26)": -0.18504, "(20, 27)": -0.19222, "(19, 28)": -0.1803, "(18, 29)": -0.30862}, "noisy_means": {"(1, 2)": -0.345, "(3, 4)": -0.325, "(9, 10)": -0.22, "(7, 8)": -0.15, "(13, 14)": -0.265, "(15, 16)": -0.245, "(21, 22)": -0.155, "(19, 20)": -0.145, "(25, 26)": -0.255, "(27, 28)": -0.225, "(33, 34)": -0.15, "(31, 32)": -0.27, "(0, 11)": -0.18, "(1, 10)": -0.215, "(2, 9)": -0.16, "(3, 8)": -0.255, "(4, 7)": -0.13, "(5, 6)": -0.28, "(12, 23)": -0.24, "(13, 22)": -0.23, "(14, 21)": -0.185, "(15, 20)": -0.115, "(16, 19)": -0.005, "(17, 18)": -0.18, "(24, 35)": -0.31, "(25, 34)": -0.05, "(26, 33)": -0.18, "(27, 32)": -0.255, "(28, 31)": -0.17, "(29, 30)": -0.19, "(0, 1)": -0.215, "(2, 3)": -0.31, "(4, 5)": -0.395, "(10, 11)": -0.285, "(8, 9)": -0.31, "(6, 7)": -0.135, "(12, 13)": -0.19, "(14, 15)": -0.25, "(16, 17)": -0.315, "(22, 23)": -0.2, "(20, 21)": -0.3, "(18, 19)": -0.135, "(24, 25)": -0.165, "(26, 27)": -0.075, "(28, 29)": -0.24, "(34, 35)": -0.13, "(32, 33)": -0.16, "(30, 31)": -0.305, "(11, 12)": -0.265, "(10, 13)": -0.215, "(9, 14)": -0.25, "(8, 15)": -0.025, "(7, 16)": -0.14, "(6, 17)": -0.335, "(23, 24)": -0.205, "(22, 25)": -0.225, "(21, 26)": -0.16, "(20, 27)": -0.225, "(19, 28)": 0.005, "(18, 29)": -0.14}, "noisy_vars": {"(1, 2)": 0.0037241048994974837, "(3, 4)": 0.0035220634422110492, "(9, 10)": 0.0039916582914572875, "(7, 8)": 0.004192713567839188, "(13, 14)": 0.0038386438442211037, "(15, 16)": 0.00389784484924623, "(21, 22)": 0.004209706658291452, "(19, 20)": 0.004329432788944721, "(25, 26)": 0.004029381281407036, "(27, 28)": 0.0040051978643216085, "(33, 34)": 0.004038567839195972, "(31, 32)": 0.004011819095477391, "(0, 11)": 0.004787256281407044, "(1, 10)": 0.0041356626884422, "(2, 9)": 0.004689527638190955, "(3, 8)": 0.003708268216080402, "(4, 7)": 0.004513391959799004, "(5, 6)": 0.003926673366834176, "(12, 23)": 0.005043135678391952, "(13, 22)": 0.004071472361809039, "(14, 21)": 0.004683557160804009, "(15, 20)": 0.004118557160804012, "(16, 19)": 0.004397346105527648, "(17, 18)": 0.004136000000000005, "(24, 35)": 0.005978145728643232, "(25, 34)": 0.004105778894472368, "(26, 33)": 0.004683497487437192, "(27, 32)": 0.0038153059045226154, "(28, 31)": 0.004633547738693456, "(29, 30)": 0.00416686934673367, "(0, 1)": 0.0050122342964824046, "(2, 3)": 0.00581290452261308, "(4, 5)": 0.006534931532663312, "(10, 11)": 0.005298797110552767, "(8, 9)": 0.005647663316582929, "(6, 7)": 0.0045067845477386945, "(12, 13)": 0.004892497487437189, "(14, 15)": 0.005273241206030151, "(16, 17)": 0.0059409868090452385, "(22, 23)": 0.004739698492462298, "(20, 21)": 0.0055055276381909555, "(18, 19)": 0.0046602858040201015, "(24, 25)": 0.004222498115577893, "(26, 27)": 0.004377182788944721, "(28, 29)": 0.004883698492462302, "(34, 35)": 0.004411190954773877, "(32, 33)": 0.004741065326633165, "(30, 31)": 0.005466309673366824, "(11, 12)": 0.003784863693467335, "(10, 13)": 0.004907086055276373, "(9, 14)": 0.00417713567839196, "(8, 15)": 0.0041043184673366815, "(7, 16)": 0.004055618090452255, "(6, 17)": 0.005794763190954786, "(23, 24)": 0.0038975910804020077, "(22, 25)": 0.005075581030150768, "(21, 26)": 0.004123417085427139, "(20, 27)": 0.004969990577889462, "(19, 28)": 0.004296338567839207, "(18, 29)": 0.0047057688442210975}, "noisy-noiseless": [0.02602857142857143, 0.05577600000000002, 0.0064760000000000095, 0.056080000000000046, 0.08016799999999999, 0.071014], "errbar_diff": [0.011415372021439234, 0.030676996521463603, 0.02824371366886878, 0.030417686520613826, 0.028750562153123244, 0.0324401416295417]}

==> plot_from_consolidated/combined_mos2_data.json <==
{"gate_count": {"n_2qb_gates": {"lw_4x4_interaction_setting_0": [3, 67, 153, 239, 325], "lw_4x4_interaction_setting_1": [3, 67, 153, 239, 325], "lw_4x4_hopping_setting_0": [3, 91, 177, 263, 349], "lw_4x4_hopping_setting_1": [3, 91, 177, 263, 349], "lw_4x4_hopping_setting_2": [3, 91, 177, 263, 349], "lw_4x4_hopping_setting_3": [3, 91, 177, 263, 349], "jw_4x4_interaction": [231, 504, 777, 1050], "jw_4x4_hopping_setting_0": [4, 88, 172, 256, 340], "jw_4x4_hopping_setting_1": [8, 94, 178, 262, 346], "jw_4x4_hopping_setting_2": [8, 90, 174, 258, 342], "jw_4x4_hopping_setting_3": [4, 82, 166, 250, 334], "jw_6x6_hopping_setting_0": [12, 284, 557, 830, 1103], "jw_6x6_hopping_setting_1": [18, 294, 567, 840, 1113], "jw_6x6_hopping_setting_2": [18, 288, 561, 834, 1107], "jw_6x6_hopping_setting_3": [12, 270, 543, 816, 1089], "lw_6x6_interaction_setting_0": [12, 192, 429, 666, 903], "lw_6x6_interaction_setting_1": [12, 192, 429, 666, 903], "lw_6x6_hopping_setting_0_hop_mes_circ_false": [12, 252, 489, 726, 963], "lw_6x6_hopping_setting_1_hop_mes_circ_false": [12, 252, 489, 726, 963], "lw_6x6_hopping_setting_2_hop_mes_circ_false": [12, 252, 489, 726, 963], "lw_6x6_hopping_setting_3_hop_mes_circ_false": [12, 252, 489, 726, 963], "lw_6x6_hopping_setting_0_hop_mes_circ_true": ["na", "na", "na", "na", 978], "lw_6x6_hopping_setting_1_hop_mes_circ_true": ["na", "na", "na", "na", 978], "lw_6x6_hopping_setting_2_hop_mes_circ_true": ["na", "na", 504, "na", "na"], "lw_6x6_hopping_setting_3_hop_mes_circ_true": ["na", "na", "na", "na", "na"], "lw_6x6_interaction_setting_0_batch2": [429], "lw_6x6_interaction_setting_1_batch2": [429], "lw_6x6_hopping_setting_0_batch2": [489], "lw_6x6_hopping_setting_1_batch2": [489], "lw_6x6_hopping_setting_2_batch2": [489], "lw_6x6_hopping_setting_3_batch2": [489], "jw_6x6_interaction_batch2": [504], "jw_6x6_hopping_setting_0_batch2": [557], "jw_6x6_hopping_setting_1_batch2": [567], "jw_6x6_hopping_setting_2_batch2": [561], "jw_6x6_hopping_setting_3_batch2": [543]}, "n_1qb_gates": {"lw_4x4_interaction_setting_0": [8, 217, 474, 745, 1017], "lw_4x4_interaction_setting_1": [10, 216, 473, 739, 1031], "lw_4x4_hopping_setting_0": [26, 288, 556, 829, 1080], "lw_4x4_hopping_setting_1": [24, 284, 554, 837, 1074], "lw_4x4_hopping_setting_2": [24, 284, 542, 834, 1067], "lw_4x4_hopping_setting_3": [26, 283, 546, 823, 1072], "jw_4x4_interaction": [654, 1386, 2093, 2781], "jw_4x4_hopping_setting_0": [24, 232, 461, 670, 925], "jw_4x4_hopping_setting_1": [48, 264, 487, 696, 956], "jw_4x4_hopping_setting_2": [48, 247, 478, 681, 942], "jw_4x4_hopping_setting_3": [24, 235, 454, 664, 930], "jw_6x6_hopping_setting_0": [72, 731, 1459, 2156, 2863], "jw_6x6_hopping_setting_1": [108, 754, 1462, 2172, 2854], "jw_6x6_hopping_setting_2": [108, 743, 1461, 2174, 2862], "jw_6x6_hopping_setting_3": [72, 710, 1415, 2126, 2823], "lw_6x6_interaction_setting_0": [26, 618, 1351, 2065, 2817], "lw_6x6_interaction_setting_1": [34, 624, 1338, 2109, 2787], "lw_6x6_hopping_setting_0_hop_mes_circ_false": [68, 785, 1537, 2261, 2936], "lw_6x6_hopping_setting_1_hop_mes_circ_false": [64, 777, 1507, 2271, 2976], "lw_6x6_hopping_setting_2_hop_mes_circ_false": [64, 781, 1510, 2250, 2973], "lw_6x6_hopping_setting_3_hop_mes_circ_false": [68, 794, 1531, 2266, 2990], "lw_6x6_hopping_setting_0_hop_mes_circ_true": ["na", "na", "na", "na", 3019], "lw_6x6_hopping_setting_1_hop_mes_circ_true": ["na", "na", "na", "na", 2981], "lw_6x6_hopping_setting_2_hop_mes_circ_true": ["na", "na", 1556, "na", "na"], "lw_6x6_hopping_setting_3_hop_mes_circ_true": ["na", "na", "na", "na", "na"], "lw_6x6_interaction_setting_0_batch2": [1351], "lw_6x6_interaction_setting_1_batch2": [1338], "lw_6x6_hopping_setting_0_batch2": [1537], "lw_6x6_hopping_setting_1_batch2": [1507], "lw_6x6_hopping_setting_2_batch2": [1510], "lw_6x6_hopping_setting_3_batch2": [1531], "jw_6x6_interaction_batch2": [1386], "jw_6x6_hopping_setting_0_batch2": [1459], "jw_6x6_hopping_setting_1_batch2": [1462], "jw_6x6_hopping_setting_2_batch2": [1461], "jw_6x6_hopping_setting_3_batch2": [1415]}}, "shots": {"lw_4x4_interaction_setting_0": [["00000000000000001111", "00000000000000001111", "00000000000000000000", "00000000000000000000", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000000000", "00000000000000000000", "00000000000000000000", "00000000000000000000", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000000000", "00000000000000001111", "00000000000000000000", "00000000000000001111", "00000000000000001111", "00000000000000000000", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000000000", "00000000000000000000", "00000000000000001111", "00000000000000010000", "00000000000000000000", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000001111", "00000000000000000000", "00000000000000000000", "00000000000000001111", "00000000000000000000", "00000000000000000000", "00000000000000001111", "00000000000000000000", "00000000000000000000", "00000000000000000000", "00000000000000001111", "00000000000000000000", "00000000000000001111", "00000000000000001111", "00000000000000001111"], ["11000000000000001111", "00000000011000000001", "00000000000000001111", "00000000001000001110", "00000000000000000000", "00000000000000000000", "00000000000110001111", "00000000001001000000", "00000000000000001111", "00000000000000000000", "00110000010000101111", "00000000000000001111", "00000000000000000000", "00000001100000001101", "00000000000000000000", "00000100001000000100", "00000100001000001011", "00110000000000001111", "00000000000000000000", "00000000000000000000", "00000100001000000100", "01001100000000001111", "01000010000000001111", "00000000000011001111", "00000000000000000000", "00000000000000000000", "00000000000000001111", "00000001110000100010", "00000000000000000000", "00000000000000000000", "10000000000000000000", "00000000000000001111", "00000000000000001111", "00000000010000101111", "00000000000000001111", "00000000000001100001", "00000000000110001111", "00000000000000001111", "11000000000000001111", "00000011000000000000", "00000100011000101011", "00000000001001000000", "00000000001001000000", "00000110000011000111", "00000000000000000000", "00011000000000001111", "00000000000000000000", "00000000000000001111", "00101100000100000100", "00000111001000000100"], ["00001000000100000100", "00000000000000000000", "00000000100000011111", "00110000000000000000", "10000001011000110001", "00000000000000000000", "00000000000000001111", "00000000000000000000", "00000001100000001101", "00011000000000001111", "00000000000000001111", "01000000100000000010", "00000100001000001011", "01100110000000000110", "00111000000100001011", "00000000000000001111", "01011010011000001110", "00000000001001110000", "00000000000000101111", "00001000100000000010", "00000000001100110000", "00000000000000001111", "00001000000000000000", "00000000000001101110", "00110000000000000000", "00000000000000000000", "00000000000000110000", "01000010000100000000", "00000000000000000001", "00000000000000000000", "00000000000000001111", "01100010000000000000", "00000000000000000000", "00000000000000001111", "00000000000000000000", "00001000001000101001", "11000000000000000000", "00000000000000001111", "00100110001000110000", "00000000000000000000", "00000000000000000000", "00000000000001101010", "00110001100000000010", "00000000000001101110", "00000000000000000000", "00000000001001000000", "00000000000000000000", "00000000000000000000", "00000000000000000000", "01000110000000000000"], ["00000000000000000000", "00000000000000000000", "01011010000001000000", "00000010000000001101", "00110000001001000000", "00000000000000000000", "00000000000000111111", "00000000000000001111", "00011000010000101111", "00000010010000111101", "00001100000000001111", "00000000000000000000", "00000100100010010000", "00000000100000001010", "00110001100000000010", "00000110001100000111", "01000000001001001110", "00111000000100000100", "00011000100000011111", "00000000010011100000", "00000000000100001111", "00000110000000001000", "11000110000000001000", "00000000000000001111", "00000100000000001111", "00011000110000011111", "00110000010000101111", "10000001000000000000", "00000110000110000111", "00000000000000000000", "00000000000000000000", "00000000001000010100", "00000000000000001111", "00000001001001000000", "00000000001001000000", "00011001100011010000", "00000000000100001111", "00001100100000010000", "00000000000000000000", "00110000000001001111", "00110000001100000000", "00000000000010000000", "00001000001100001111", "00000000000000000000", "00000100000000000010", "00011000000000000000", "00110000000000100001", "00000000000000001111", "10001001100100110110", "00000000000000000000"], ["00100000011000000110", "00000000001100001111", "00000000000000100000", "00000000000001100001", "01100010100000010111", "00000000000000001111", "01000010000000000000", "00011110000100000011", "00011000000000000000", "00001000000100001111", "00011001100000000010", "00000000000000001111", "00100000000000001000", "00111000000000101111", "00000000001011001111", "01100000010000001000", "00000000000000000000", "01000010000011001111", "00001000001100000100", "00110000000000001111", "00001000000000000100", "00000000011000000001", "10000001011000000001", "00100100000010001001", "10000001100000011111", "00000011000011000010", "00000010101100001111", "00000010000000011111", "00000000100011110000", "00000000001001100000", "11000110000000001000", "00000000101001010000", "00000000000000000000", "00000001000000000000", "00100001100000001101", "10000001000000000000", "00000000000000001111", "00000000000000000000", "01011000000100111111", "00011000000000001111", "00110000000000111111", "10111001000110110001", "00000000000000001111", "00000000000011110000", "11000000010000001111", "00011000000000001111", "11100011000000001000", "01100000000110001000", "00000001100001000010", "00000000000000001111"]], "lw_4x4_interaction_setting_1": [["00000000000000000101", "00000000000000000101", "00000000000000000101", "00000000000000000101", "00000000000000001111", "00000000000000000011", "00000000000000001111", "00000000000000000011", "00000000000000001100", "00000000000000000110", "00000000000000001010", "00000000000000001001", "00000000000000001100", "00000000000000000011", "00000000000000000110", "00000000000000000101", "00000000000000001010", "00000000000000001100", "00000000000000000101", "00000000000000000000", "00000000000000001100", "00000000000000001100", "00000000000000000101", "00000000000000001001", "00000000000000001111", "00000000000000001001", "00000000000000000110", "00000000000000001010", "00000000000000000110", "00000000000000000000", "00000000000000001111", "00000000000000001111", "00000000000000001100", "00000000000000001010", "00000000000000000110", "00000000000000001001", "00000000000000000011", "00000000000000001100", "00000000000000000000", "00000000000000001001", "00000000000000000000", "00000000000000001111", "00000000000000000101", "00000000000000001100", "00000000000000001010", "00000000000000000011", "00000000000000000101", "00000000000000001010", "00000000000000000000", "00000000000000000000"], ["00001110010000001101", "00001100000100111010", "00000000000000000000", "00000000000011001100", "00000000000000110000", "00000000000000000011", "00011000000000001111", "00000110000000001111", "00011000000000000110", "00000000000000000000", "00000000000000001001", "00100110010000001101", "00000000011000000110", "00000011010000000010", "00000100001000000011", "00000000011000000101", "00001000000111001000", "00000000001001001000", "00001010010100001100", "00000000000000001010", "00000000000000000110", "00000000001001001000", "00000111100000001001", "00000000110000000010", "00000000000000001111", "00000000000000001001", "00000000011000001001", "00000000000011001111", "00000000000000000110", "00001000000000000110", "00000000000000000000", "00000000000000000110", "00000000000000001001", "00000000100000011100", "00000010010000001100", "00000001101000111110", "00001100000000000010", "00000000000001100110", "00011100001000000110", "00000001101100001011", "00001000000100001010", "10000001000001100110", "10000001000000000000", "11000000000000001100", "00000001100000001001", "00000000000000001100", "00000000000000000110", "00110000100000011001", "01100100001000000101", "00000000000000000101"], ["00000001100010000011", "01000010001000001001", "00001011000000000101", "00000000000000000101", "00110000100000011010", "00000000001100000010", "00000000011000000101", "00000001100110001100", "00000000000000001100", "00110000000000110110", "00000000000100001001", "00000000000000000110", "00000010010000001001", "00000000000000000000", "00110000000010001111", "01100000000000001111", "00000000000000000000", "00001000001100000110", "00001000000100000101", "00011000000011001001", "01100000000010000000", "00100100000000001110", "01000010000000000100", "11000000000000111010", "00001000000100001000", "00000000000000000000", "00000000000000001010", "00000000000000001100", "00000000000000001101", "00000000000000000000", "00000000000000000110", "00100100001000001011", "11001010001100111100", "00000010110000001101", "00001000000100001001", "00100110000000001100", "00000000000000001010", "00000000000110110000", "00000011000000000010", "00110000000000001001", "00000000000111101001", "00000000100000010011", "00000011010000100010", "00000000000000000011", "00000000000000000011", "00000010000000000110", "00000000100000011111", "00000000001001001000", "00000000000000001100", "11000000000000001001"], ["00100111000000111100", "00000000000000001111", "00000000000000000011", "00010000000000000000", "00000000000000001100", "00100010000000111101", "00000010100000001100", "10000001000000001111", "00001000000000000000", "00000000000000001100", "00000010010000001111", "00000000000000000110", "00110000000001001010", "00000000100000000101", "00000000000000001111", "00000000000000001001", "00100000000000111010", "00000000000011000000", "00110000100000011010", "00001100000110001101", "00001000100100010101", "00000000000000001010", "00000100001000000110", "00001001100100001010", "00000000000000001100", "11000000000001001101", "00000000000000001001", "00001000000000000101", "00110000000000000110", "00000000000000000000", "00000000000000001000", "00000000000000001111", "00010000000000000011", "00001000000000110101", "00000100100000000100", "00011110000000000000", "00000000000001101100", "00110000000000000011", "00100000000000000110", "00000000000000001100", "00000110110000000111", "00000000000000001001", "00000000000000000101", "00000000011000100101", "11100011000000110010", "00000000000000001111", "00000100001000001100", "00000000000000110000", "01100000000000001111", "00110000000000000110"], ["00111000000100000010", "00000000000000001101", "01100000000000000000", "11111001000000000111", "10100011000000001010", "00000010010000001111", "00000010011000000110", "10100000000000000011", "00110000000000000101", "00001000000000001100", "00000000001000110000", "00000100000000001110", "00011000100010000001", "00001010110100011100", "00000100001000000101", "00000000001001000100", "00011000000000000110", "00000000001001001110", "11000000000011000101", "00001000000001100100", "00011011011000001011", "01100000000000101010", "00111000000000000010", "00000000000000101001", "00011000000000001000", "00000000000110001010", "00001000001100001100", "00101000100000011011", "00000000000100110101", "00000000001100000010", "00000000000000001100", "00000000000100001001", "00000110001101100100", "00000000011000000000", "00001100001000000111", "00000000100110010101", "00000000100000000000", "00000010100000000010", "00011000100000011100", "00000000010000001111", "00110000000000000000", "00000000000000001100", "10000000001100001011", "00000010100000000010", "00000001100000001011", "01111000001100001000", "00000000000000000101", "00000000100001111010", "00000000000000000000", "00000000000000000000"]], "lw_4x4_hopping_setting_0": [["00011110011000110000", "11010011110011001101", "01111110011101101011", "00101101100111110000", "10001010101111110000", "01011000011001010000", "11111000101101111111", "10111101100011101011", "11101111011111001111", "01010000111011001101", "00000000111110010110", "11010010101100011001", "01110011000110110000", "01101101010111001001", "11110010001111101111", "01001001100111010110", "01010101011010000000", "00001111111001001011", "01101100000111111001", "00100011010001101001", "00110110001110001111", "10000110111000001101", "10101111110100011011", "11100011001101011101", "11010011101000000010", "00011110110000001011", "11000110000011100010", "01011011111010111001", "11101100000110110010", "01000101111100100010", "11000011001010001001", "01010101011010100100", "11111101101000010000", "00011011000101001001", "10001000111111011101", "10101000111101010000", "01011000101111001011", "11110001110110011101", "10010111100101010000", "11010111010000011011", "01011110010110001011", "11011000000000101001", "00111100111111101011", "00011011110001111101", "01111101011000010100", "01100111000100111001", "00111110111100000100", "01001100110001010000", "11101011111010101001", "01011010111000001001", "01111101011111000100", "11011100011101110010", "11110000101100111011", "11100001011010011001", "10111010010100100000", "00011001010001001111", "11010111010001100000", "11111100011111110010", "10101011001011011001", "01011001110010111001", "00001000111001100110", "00101111000101011101", "01110101101100111001", "11101110011101101001", "11011011111100100000", "10101110101011110110", "01110010100001001111", "00100101001010010100", "11111101101010001111", "11101001001100110110", "01001111110001111111", "01111100101101010100", "00100111000001111001", "01011110000001110110", "01011100001011010100", "10110111011001000000", "01000100000010010010", "00011111000010001101", "00100101001000010100", "01100001111101000100", "10101000100001110000", "00001011000100110100", "11000101101011001111", "11111000000011110000", "10100010111101100100", "01000001001000010010", "00011110000010111111", "00110011001100001001", "11010010011010101011", "01010011101001010010", "00010001000000110010", "10000000011110111011", "00000011010100100010", "00100100101101100100", "11111010111111010110", "00111011100001100000", "11001011001110100010", "11100000101100110000", "01101100100010101101", "10110111011000000110"], ["01011100000100011101", "00010000100111011101", "00000001101010100000", "00011101001011001101", "01100011111111101001", "11011101100100000010", "00100101011001001111", "11001101000011110001", "10010101001010111111", "10010011100101100110", "00000101010110111101", "11001111011001111111", "01100000101010010001", "10011110000010101100", "00100110110110011011", "00111000010111111101", "00110100110100010110", "11100001011011000010", "00110011011100100000", "11010011101100001110", "11110010011010111001", "01110000010000100010", "00101100000000110100", "00101100000111000010", "00110101100100001011", "10001011010111111001", "00000001101001011001", "11101101101000001000", "11101111101011110000", "11111100100001110100", "11010111110101111101", "00110001110011011011", "11101101110101111001", "01111101110101110010", "00000000001111000010", "01111101101000101111", "10010011100101100100", "00101101110101110000", "00011010110011010110", "01001101101100001001", "01010111100011101011", "01000110100101001111", "01001100100100110011", "00101010001100110010", "00001110110001100110", "01101010010100001111", "00000110101000010111", "00111100000011000010", "01000110110100110100", "00010010010000110100", "01101010100111001111", "10111001001000001001", "01010000010000111010", "11010101100010010000", "11110001110011101111", "00110101111010111111", "10110111001100010100", "10001011111001110110", "00000110100101111111", "10010101010011011001", "01110110011001011101", "00010010000100100100", "11101101110000000010", "11001101100100101001", "01110011000110001111", "10100110001100001010", "11110001001001110010", "00000111001100110110", "10001111111001110110", "00111011101000011111", "10001001001010001101", "10011111110101000010", "00110110000101110000", "10110101000010111001", "11111111100010010010", "01011110101100101101", "00100111111011000000", "01110110000011001111", "10001111110100110000", "10101000010100101011", "01100111011100001101", "00111001000011100100", "00010010101100100001", "00110000100101101101", "10110100100111110100", "11110010010110101111", "01111011011111001101", "10000011001011000110", "11010011111101000100", "00110100000000001101", "11110000111011000010", "11111101001010110100", "01000010000101101111", "10111110110101010000", "00101011010010000101", "01101110001010100000", "11110011110101010110", "11001111001101100100", "00100011000011110100", "11110101001111110100"], ["10001001100001011111", "01101100010111100010", "01110110000000001011", "00001010010111001111", "00100100110010100000", "00001011010010111100", "00001110111101110110", "00110110000100001100", "00000100000011001000", "01001000101001100110", "11110001011010101001", "01101100110001110000", "11001101111011010001", "01100011001011000110", "11101010010100011111", "00000111100011110000", "11000001100111111101", "10110111110000110010", "00101010010111000000", "01000001010110000111", "10110100101100010101", "10001111001011001001", "00001110000010011000", "00011100011111100110", "00101100010001001111", "10001011000000010110", "11111000011010110001", "11101111010011001001", "01001010000011111111", "10110110011000101001", "01110110010101001111", "01010011000011110000", "11101010111010111011", "10010111001010011011", "00001010101111010000", "00000010110100000100", "01001101001010111101", "01101100000100110000", "00000111100011100110", "11111011000011000110", "11110100000011001111", "10110010110011001101", "01001010001000111011", "10001111100011110010", "00101111001101000110", "01000100010000101101", "01110000100000100100", "00000110011110001111", "01011110011100001011", "11001001000100010011", "01001000100101111001", "00001111000011110111", "11001011110100111101", "01111100110011110100", "11110000100110111101", "00111100100010000100", "01000110010101001111", "11001010100001001001", "00010000110001000100", "00000110110111110001", "00110110010000010000", "11110001011011000000", "10011011110100100000", "00100110011111000100", "01001000000010000110", "01110101110001110010", "00101000110100101001", "11110011011111100011", "11111011000100101011", "01111100100110011001", "11001100101011000101", "10011000101111111011", "01010010111001101011", "10101011010001011101", "11000101111010110010", "11111001101010111111", "11000110100100001001", "10011001111111110010", "01111000100011111000", "10000001111011111001", "11010101101100111111", "10000111100000110110", "10110010111000000010", "00101010011110001111", "11100011100111110110", "10111100001011011110", "10110001000011011001", "11110110010100001001", "00000110011010001001", "10001011000011110110", "01101111101000111111", "11100101101000001011", "01010110111011011111", "11110000001111000100", "00011100101101111101", "00100101011100111101", "11111111000011100010", "00111011010011000100", "11000011101011001011", "01110101111101110100"], ["11101110100001111111", "00011110110010000000", "10010011110001010100", "11010011011000011011", "00001111110101001101", "00101100111111110100", "01001011100000010110", "00111000010100111101", "00111100010010001101", "10000001111101111011", "01001000010101101011", "10010100100101111001", "00001001110100111111", "11001101110101111011", "10011110010111010011", "11101111000000111100", "01111101001100110001", "10110001000100101101", "11001100001000001111", "11001101110101001110", "00101010110111010000", "11110101000101111100", "01010001101000001001", "10011011000010000100", "00001100010000000010", "10110100101010010000", "00110001001011000100", "00001111001011010101", "10110101101001000111", "00100011011011011001", "11111011100010111111", "00000001011100010010", "00110110000101100010", "00101100000000000101", "10010011000010010110", "00110010010111001011", "00001101100111011011", "01001110000111001011", "10100011111011000000", "10000101010000111100", "11000001010111000000", "11010111010101101101", "00111100001100111010", "11111100001010100110", "11001101001101001101", "00010100001000001011", "11111100110000010100", "00000010111010011101", "00110110000100011011", "01111110111111111100", "00110010001100010010", "01011000010011000110", "11110001100101111001", "11011101100110110000", "11001001101011100000", "00110100100110010101", "00111110111000110101", "01110111110100111101", "10101001010100111101", "00101001110100111011", "00101001010110000010", "10101010100000100010", "00011010111111000110", "00001010110000100100", "01000110100100111101", "10001011001011110000", "11011111011111111101", "01111111001001101010", "01001010111011111001", "11010001011110000110", "11110101001101010110", "11101110111000111111", "00010110000101001111", "01111111010011000100", "10001110001011000100", "11001000001011101011", "00110100011010000110", "01111101101111110110", "10110011010100001001", "00010011001100000000", "11011111110100111011", "10101111001101010100", "01111110100011011101", "10000100010001010001", "10110101001011001001", "00011010100011111011", "10111001100101011101", "11111110000000100000", "11101001110001110010", "10001001000011001101", "11110001010011001110", "00001110010010000000", "01110100010000000010", "00110000100011001001", "11110010001100101001", "10001010000101010010", "11111011001110111011", "01011100111011000110", "00001000011000001011", "01001110110110010000"], ["11110111010001000011", "01110001111011111001", "11101110111011111111", "00011010111101000000", "00001100000101111011", "11111011101000011001", "10011011111000110111", "10001111011111010000", "11000010011100101000", "11001101110001111101", "11000111101010111101", "10110001101010101101", "10000111000001000000", "11110011100010001011", "11110001101000101001", "01001111001100001000", "00110111001111000110", "00110100100100110110", "11001101001010001111", "00010000001100000011", "10010001110010110010", "10001101001110111011", "10100001101000101011", "11001011100100011111", "11000101000011101000", "00111010111011111101", "11001011010101101001", "11001010100100011011", "00110100001000000001", "01101100100000110110", "01010100010100100110", "01010101001101100000", "00000110100011001111", "11001110101000011011", "10001001000111100100", "11001111001010001101", "11101111101111111001", "01001110010110110000", "11011010001111000000", "01001000110111011011", "01011100111100001101", "10110001001100110110", "00110001111011101001", "11001100000111000110", "00001001000101111001", "00110010010100110100", "11101100101010000100", "00111100100011100100", "01110010001101011110", "00110101001010101110", "00111010101010001011", "11010001000011000000", "00111100111011010110", "11110011000010000010", "10101000001100111010", "11101010101011111010", "00101000100101011101", "00101010010000100000", "01010001111101111011", "01000000101000011011", "11111010010100001110", "10001001011000001111", "00100111010000110000", "11001101000000000110", "00100010001010110110", "11110010100011011001", "00000011001011100000", "11001101001001001101", "01010000101011000000", "00001101010001001101", "00001010000100011110", "00000001100111011101", "11000101100011100001", "11111011000000100100", "10010101100110111111", "01000111010100001101", "10011011100100100110", "11111110111010011101", "11001010011101101100", "11101001000110101001", "00111010011001111111", "10010001010000000010", "10001001110111010011", "10110000101111111000", "01000101000101100111", "11110100000011000000", "00110100100101010000", "01010011101010100111", "00010110111110101101", "00110001100111111101", "01101100111101010010", "11110100110011111011", "01111000110100111011", "00111010110100111001", "01111110001100000010", "00001111001110001110", "11000100001011100010", "01010000111010111011", "11110101100111011000", "01001000111111010000"]], "lw_4x4_hopping_setting_1": [["11011010100101001111", "01110011100011111001", "01011001011101111111", "11001010100111110000", "01011100110101000000", "00110000110100101110", "11101011101001010001", "10011000100010110110", "10011110010110101000", "11100010100111010111", "10001010011011111000", "11000111001100011001", "00111001110101011000", "01111110110101001001", "10100001000111101001", "10000001101010001111", "10100010100001011000", "01110101100010000101", "00100111011111010110", "10010110101100111001", "01100101110101001110", "10110010111001111111", "11001110001010001001", "00101000000111001000", "10101000110000100000", "11101001100100000111", "11010110010011010110", "11011101000110111111", "11110010011101010111", "00110100100110010001", "11010001000010001110", "11010101101010001001", "00111101000000011111", "11110111111000111000", "00010010011000100110", "11000101100110101001", "10001100000011111110", "01011111111100100111", "00010100100010111000", "00001011111110000000", "10011111100001010000", "11010000001001011000", "00001101100010101000", "01110101101111100000", "11000100000010011001", "10101101011111100111", "10100101111100011111", "10110111000110011000", "10111001111111100111", "11101000100011011001", "01001100010101110001", "00010011111110010111", "01001110001110110110", "11101000101011001000", "00110100111100010111", "11111110111000011001", "10111100100101001110", "11000110101001110111", "10101000011101110110", "01000011001001011000", "00011100110101001000", "11100000111010100001", "11011110010001101110", "01000000101101010110", "00101000110001111111", "01011010011100010000", "11110111100000111111", "01100010001000110001", "11000110000010110001", "11000111100101111001", "11101011110000110110", "01101101110000100110", "01110110100000110001", "01111010011101001110", "01011001100010100111", "10000010010110100111", "10001000011001010001", "01000000000010010111", "01000100111111011000", "11110011110011000111", "11101010111110010001", "00010101100101001000", "01100001011011101110", "10010100000000010111", "10001010010000111001", "11100100010100000111", "10111001110101010001", "01100101001100110001", "00011010011000001001", "11010000100101100111", "00001110111010110111", "11001001001101011000", "10000101111000110001", "01110010000100010110", "11111011000110011110", "00100111010111010000", "11101100100111011000", "11100011001011110001", "11110000001110111001", "01000101001001101110"], ["00001111101010011110", "10100100110010101100", "11001000000000011001", "00010100010100010110", "11001101011000000111", "00001000111011000000", "00111000010001010000", "10110011111101011000", "00101110101101001000", "11100110010100011111", "01000100011011000001", "00000101000010111011", "11010000100100011010", "00101101001001101011", "11111111010101001110", "11001001100101010110", "00100111100011111011", "10001011100110001101", "11001001010100011110", "11001010100100110110", "01110110101100010111", "00110000111011111111", "10110100111110100101", "00001111101100111000", "10111000011000010111", "10101100111000001001", "10000001100101111001", "10100110001010101100", "11011001010100011110", "00010101000111011111", "10010010010010100001", "00101100011010101110", "01111100000000100001", "00101010111000010111", "11110010010101101111", "00010101101100101110", "10001100000111101111", "00001010000100010000", "11111010100010000111", "10110110011100000001", "11100010010000010110", "11110100100100001011", "01110111111011011000", "10111001101100001111", "00101010000011010001", "00110011001011000010", "11000110000100000110", "11100100111101000001", "01011000110001101100", "10101111001101101000", "11101001111010001111", "10010100100010001101", "01000100101111000110", "11001001111111110001", "00110101100011100110", "00111100000100001001", "01001111011011001010", "11000100100110110100", "00011110110100001000", "11111001010100111110", "11011101111101010000", "00110100111101000110", "00010111100011101111", "01111010101010010110", "10100001010100111110", "00001100010010001000", "01011010010000110111", "00001100101000111100", "00001000111111111001", "00100100011100000001", "10011000101011111000", "00001100010100000110", "10010000001100001000", "01110001001110111010", "11001111001110011111", "00100011111011110111", "00010010111011111001", "11000011011110001000", "10110011010101001010", "00010000000111110101", "00100011101011000110", "10101011111100000000", "10101010110111000110", "10010101000001001111", "01000001111011110001", "10101111001100111001", "01110000111100011110", "10000011001111101000", "11001100100000111101", "01110110001001001110", "01001100100111010110", "11110010100100001111", "01001010110111010110", "11010011001000000010", "01101101111011111101", "10110101100111010111", "10011101111100000000", "11001001101110010111", "00010100010000001110", "11100001101110110110"], ["00010000111001011000", "11001000100001110001", "01001101110011000111", "11110001011010001110", "00100101100100000111", "00000010001111101001", "00110000111011101111", "10110010101100010110", "00110010011100111110", "11110001010111111111", "00101001111001111111", "11110110000101001110", "01000011000100011001", "10111101100011011110", "11101110011010001111", "10111011000000000000", "11001111000111110110", "11110010110011000000", "10111101100010000110", "01110111001010001001", "00110100001111101110", "00110010011111001001", "00110101100011010110", "00101100010011011001", "11000110110100111110", "11001101010001010010", "11010000001011001000", "11001100011101011001", "00101111000010101001", "00001110001011111001", "11011001010010100110", "10100100100100110001", "00111000001010001110", "10011100100000110001", "00010101001111001110", "11111100100000010000", "00101010100101111111", "01000010000100000011", "11000110111011101011", "11001101010000111111", "11101010000100001111", "11110111000101000110", "00011101100000111110", "00110011011100000111", "10100011100111110001", "11001001000101000110", "00111010001101001000", "01110110100001111111", "10000100101001011110", "11001010010010000001", "10000101100111101110", "11000101000101010110", "11001001011100100111", "00001001010011100110", "11100001001010111000", "00100000011100000001", "10001001111000111111", "10010000100110111001", "00101010011011110010", "00110111100011110101", "01001111010101111110", "11110000000011001000", "00110111011001110110", "10001101111010101111", "10111101010101110111", "01110010010111001111", "00010011100100110000", "00011110101111011001", "11111001111010011111", "10101111000110010100", "10100100110011111001", "11010001101011010110", "10000100100011001111", "00110101001100111010", "11010101011010000111", "00000001000011111000", "11110110000100000110", "11101100011010001111", "00011100000110001001", "01101001000101001110", "10001011101100111000", "10101011001100010001", "11001101001110110000", "00001111111111110001", "01111110010011110101", "11011101000111000001", "11101101111101000010", "00010000000000110000", "11100100100011001101", "10110100000000100001", "11111100110010111000", "11111001011100001110", "01111111100011011000", "00001011011010001000", "10000010110100101010", "10101111101111010001", "01110110000110000111", "01111000001101001000", "11110011011100100001", "00110000101010110000"], ["11101001100101111111", "11100101100011000010", "00101011010011000110", "11001111100111010011", "00110011000110000101", "11001011011010001111", "00101001011011000111", "00110111110100001001", "11110011011000000111", "00101010101011110110", "00110110001111111000", "10001100011110001001", "11110101110010010001", "01111111101101011000", "11010011001010000111", "10000100111010111000", "10010001011011001101", "01001010100101101011", "00000100010011110011", "00101100110100111000", "11110101011010000001", "00001111101100100001", "00100111100010100101", "00111111001010000001", "11001001001010111110", "01010101010010111000", "11101010111001111111", "01000110111100110101", "10111111000001001001", "01001101000110000110", "11110010010100010111", "00111000101011010110", "10110011000100010011", "11010000111010011001", "00010010001000001001", "00101111110010111000", "00010000110010011011", "11101011101100110110", "00110010101111111000", "01101011011100001001", "10000001101101111000", "01011000010101101101", "00000000000010101000", "00101110000011001000", "00110110101010000110", "11101111101101010000", "00001111101001110010", "11010011010010000001", "00001111110011000000", "11111110110010101010", "10110010110010000000", "11001110110100010000", "00001100111101010000", "00010000011010111101", "11010011101010110110", "00101010011101011111", "00001110010011011110", "00010000110100001111", "11110101001011001011", "10110001011000000111", "01101010101101001100", "00001011101100111000", "11110011001011111000", "00110110001101111001", "10111010011000110111", "00010110100010111110", "00100011101111110000", "01000011011101101001", "00010101110001001110", "10011111100110001001", "11010111101000000110", "11110010101010000010", "10000111110011111001", "10111101110011010000", "11010001111110110001", "00010101000000001001", "00111010100011110111", "10111111110010001001", "10110101010000000110", "00110000111110110111", "00110101111110110010", "11111001011101101100", "00101111101011110001", "01010001001011100110", "10001001110001111110", "00001001010011101110", "11001101100111111110", "11100110110111111110", "11110100110110000000", "11001011010111001110", "10001111010011111111", "11000111011111111111", "11110000000100100100", "11101110001010101101", "00111000101100110110", "01010011101011000111", "11001011100101011111", "01000110010100100111", "00001011101111110000", "10101000100111110110"], ["11111110000011001000", "11101100110010001000", "00001101101001111011", "11110101010111001110", "11001010011000001110", "01111010110100100000", "11010000011011001001", "10101111011011000001", "11110010010101101111", "00011010110010111000", "10111011010111001000", "10101111011011101011", "01010100101100011110", "11111010011000000111", "01111110001100001001", "11011000010000110011", "11000110001110101100", "00101001001100000110", "11000011111101010101", "00000100101100001110", "11001011000100110000", "11010001010111001011", "01110011010111001000", "10001000010011001001", "10001111001000001110", "00101100000011000001", "10001001111000001110", "11010101111011010101", "11010100011111110001", "00110101110101001011", "10001101011011111111", "00111101001011000000", "00000000101111111000", "00111011000001100001", "11010111110101001110", "00000101110000001001", "00010111010100001111", "11111110010001111010", "10110111101000110110", "10110011100110010001", "11110001111111000100", "00010110101011011010", "01110000010100111111", "01110100000101000001", "11001010110011110110", "01101000011111001000", "10110110110100001000", "11001010001100000111", "01000110101101111111", "01110100010101101001", "11111100100010110000", "00001110100001111001", "00100101010000110010", "00110000101111001001", "11001000000000100000", "11000001010101001000", "11100101010011000110", "00000110010011000101", "00000000011101001000", "10110001110101011111", "01000000110010110000", "11000100001111000000", "01111100001011110000", "00101101011001100010", "11110110011010000111", "00111011100111001001", "00111000101101110001", "10000111011100101000", "01101100110011000000", "01000010111011111111", "11001101111101010000", "10001001011000111110", "00000000001100001000", "01101100100000010011", "10000001110101001111", "11001101000000000111", "11011011000111000110", "11110100001111001101", "00001010100001011000", "00001111001011000001", "00001001100100000111", "00110010010101000000", "01101101000110000001", "11010011101011010110", "10000111100001110101", "00110110011101001100", "10110101001011000110", "10000001101010111110", "00110011110011000110", "11111100010100101001", "10110000110010111000", "00001011001011111000", "11110100100000110001", "00110010011000001111", "01101100110100111000", "00000010111100110000", "01100110100001000111", "11001011010100011111", "01001000001111001001", "01111100010010000001"]], "lw_4x4_hopping_setting_2": [["10110100000011000110", "11111000111001001001", "10110100100101101001", "00100101111110010111", "01111010001000000001", "10101011101000000111", "11001100110000100001", "01010111110000100111", "11101101100111111111", "11111001111100100110", "10101000101010100110", "11110001101101001000", "11111110111000111000", "11001111101001111001", "00001111000001101000", "11010001010110011110", "01011001101111001111", "10010011000101110000", "01111101100110111111", "11110110111101001110", "01110111111110000001", "10001000000011000111", "10011111001001100001", "00111010011111011000", "00110001110111111111", "10100110111011110111", "10000101010101100000", "10101000010110100001", "11011111110011110001", "11011111110001100000", "11111011111111110111", "11010111001111001000", "00111111011000010001", "00111001011011011001", "00001011001110111001", "00001100010011000000", "11001100010101000001", "11001010101011000110", "01100011010001110111", "00101110100111000110", "00111001000100011110", "11000100010110000001", "01110011110110101110", "00100100100110011110", "10111010011011111111", "00010001100001000111", "11011010000101001110", "10101000100101111001", "10100011101010011111", "01101100101001110000", "01010000000000100110", "11000101110100111110", "00100000001000001110", "10011011100010010000", "01000110111110100000", "00011100010110101001", "11100110001110000000", "01111101101111101111", "00111011000011111110", "00010010011101000000", "00011111110000111000", "00000110111101101001", "10000011000111011111", "11010110110001100000", "01110000111001011111", "11100010010101011110", "10100001101010000111", "00000101111111111111", "00111001111000100111", "01011111111000100111", "11111100010001011110", "11110100011010010111", "10000001010110101001", "00010001010010101110", "00111111101110101111", "01010111101010101110", "00110110100111000000", "10000001000101111000", "10100110110011010111", "01011111011010111001", "11011111000101111001", "00001110010011110110", "10111000100011111001", "01010000001011000000", "01011000110111010000", "01101001011110101000", "11100111101001001000", "11001000111100001000", "01110110001001001110", "10000000010110011110", "00100010001101001001", "01111101100010101001", "10000000011001011110", "01111011010100110000", "01101010110100010001", "01101010110101000110", "11100111000011001111", "00000010011010100110", "01000100110101011001", "10011110001110000000"], ["01000111010110101001", "01011110101010101001", "10011000101000010000", "00001010011100100110", "10101010101001101001", "10010001111111101100", "01001100001001000111", "00101111110001010110", "11110001011001100000", "10101111001010110111", "00101011100100111001", "01101111100110100000", "10001110011101000111", "11000000111111011111", "10011010101111011001", "00100101111110001011", "00010001110101110001", "10101100100001101100", "11100110000110010010", "01001000001011110100", "10111111010010000111", "10001100101100011001", "10011110001010101101", "00101000010111111000", "10100000110001010110", "10011000000101111111", "10010100011110010110", "00100011110100110011", "10101101010010001110", "11001110101111001001", "00001010000111010100", "10111101001000111001", "10110000100011011000", "00100011101001000100", "10101010001001100111", "10011101001101100010", "01100101100001100001", "01010110011100111101", "00111001110011101001", "11100011000100110001", "00101000011011101110", "00100001000001100011", "01100101100010011110", "00001011100001001000", "10000011101101100011", "00100111000000110110", "10001001101011000111", "01001000110110101111", "10011100011001111011", "10000100110001100001", "11001010011101001111", "10011110010011001000", "01010111100001101010", "01001011101110001001", "10110100000000011010", "10001111100010110110", "10111001101001010001", "01101111111001110111", "01110011010110011110", "00100000001111101111", "11011100010011111001", "01101000110001101010", "10000001001110010110", "00101111111101100110", "01110000010001100001", "10111000011110110000", "10000110111101101000", "10101110110010101111", "11110100001001100111", "10001001101001100000", "01011111110001100001", "01011110011010100001", "10010001111110011110", "11110111010110010111", "10100010000000111011", "01100101010111111001", "00110000110110011111", "10000110011110101000", "10111110111110001010", "10110000111111100101", "01111010000011011000", "11010001100010111110", "10010000100111110101", "01100110100001001000", "01010101001110011110", "01011011110100101001", "01111111010011010001", "11111110101111001000", "10111101011001000000", "00111110000111100011", "00001011011000011000", "11110000111110011110", "01111101000001110100", "11011100010110110111", "11110000011111000011", "10100011111001011011", "10001101101001110110", "01111111000111000110", "00111001010111100001", "01100010100000111100"], ["10001110000000001110", "10010101011111011001", "11011110101011110001", "01000101001111111110", "10101000101010101001", "01111000001101110110", "00000101010101010001", "00111111010001001011", "00100101001010011000", "10000110010010011001", "10110010000101101000", "11110110010001011001", "11111001101010010001", "01111011001011111110", "11101100110010101111", "00100111000011110111", "10100010000001100000", "00110000111001101110", "10011011011110011010", "10101110011011101001", "10100110101001111111", "10011101101101101111", "10111100010011011111", "10100100100101011000", "11010000101111111111", "10100011001001011010", "11011010101000100000", "11000000100111101110", "10011011000010110110", "00101111000011110000", "01001010100110101000", "10111110110010101110", "00010100010101111000", "01111011101111000111", "10101110011001100000", "00000011111111100110", "10001010101110101000", "10110110011001111110", "11101110110001110000", "10011101011110101000", "01010001110010100111", "00000101110111010011", "00111111110110101110", "01100100010110101111", "11010000111110001111", "01111001111110100001", "11101000001010010000", "01101110011100011000", "01001111110101110111", "11110100001000000110", "10011101101011100001", "00101101010110101001", "01100100010001011000", "01010111110110100111", "01111010101001110001", "01111001011100010000", "10101001010001111000", "01000101110000001111", "10101111100001011110", "01100111000000110111", "11010011110100111001", "01011001011010111001", "11111100111001111110", "10000001111010100001", "11100101011001010110", "00100101010001001111", "10011000111001100110", "01110000010010011010", "11100000110100001111", "01011011111001011111", "01010111010101110001", "10011000101010101001", "01010011011001101011", "01011001010101011001", "01001001100000011000", "01000011001001011110", "00011011001101000111", "10011011100010001110", "01000011000001111110", "10101000000111101000", "10111111000110010110", "00111111000000001110", "11000111100101000000", "10011101101001101000", "01111010001111010000", "11000000000010011111", "01011101100110110110", "10101010001110011110", "00010111001110011111", "00111001111011010100", "11101010110111111011", "01101100000011010111", "10011000010101100001", "01001110000111100001", "01010111010110010111", "01100001101011011011", "11011110101100101001", "11011100000110101001", "10001010010011111001", "01011000111011111000"], ["10011110001001110001", "10011001011000110000", "10000110001100010110", "01011110001010011011", "10011110010100011111", "11100110000001000000", "10011011100001101011", "11000111000110111000", "10011000100100110000", "10100101000101111000", "01011111100000001010", "10000111110111010111", "10011111001110110111", "01011100001101011111", "10101010010000111001", "11101100100110111110", "00011001100001000000", "01111001100001101100", "11011000100110011000", "10001100010101111111", "01011010000011011011", "00101001111001100000", "00101111100001101111", "11100101000110010001", "10001100000001111110", "10101110000110110111", "10111100001010010110", "01011110011101110110", "10010010101001000001", "01111011100100011001", "11100000100110000001", "10101110111110101110", "10011110010110101001", "00011100011010010000", "00111000110100010000", "00100001011101100001", "10001000111110100000", "01111110101010010111", "00000111001000011000", "00111001101001000001", "01010001111111011111", "00011001100000100001", "01111101101001101001", "01100000010010110001", "00101110100010101110", "10000110000010001110", "10010111001101000111", "01101011000111111110", "00010011101001101000", "01101111100111100000", "10000110010001010111", "11010001011111010101", "01011000001101001011", "00100001011101111110", "11000010001110011001", "11100000010010010110", "10001000011101101010", "10010110111111100110", "00000001100111010000", "10010110100100101001", "00010000101101100110", "00010011110000101111", "10100010110100101110", "00010111100010010001", "10011110110001000111", "11000011011010111001", "01011010001001010000", "01001101111001001110", "10010101101011001001", "01010110100000001110", "01100011011001000000", "00011110110001000001", "11100111001000010110", "00100001011101011001", "11000100111010101000", "00101000111101100001", "10011001001011100010", "00100101111110101111", "11011110111110011000", "01011011010111010000", "01000000111100011110", "11011111000010011110", "01101001100110101110", "10110011101001101110", "10101001100111101000", "10100110111010101001", "01010111110001000001", "00100110101110100010", "01011101011110011111", "10010001011001010100", "00011011011000011110", "11011100111101010110", "11100100101001010011", "10110000011001100111", "10100000000100011010", "01011111000000010111", "00101011110110001110", "01010101111010101000", "10000011001100011001", "00100101100010101111"], ["10100010110001101001", "10101000011001100111", "11100100000010100110", "01010101001001111001", "01101110111010010000", "01000111011101000000", "01010110111110011000", "01100100100001101001", "10011110010001010111", "10111010001011011001", "01000010011001011000", "01010011101001001001", "00000001011001000100", "11100100010100011110", "01110101000111101000", "01011101011000011001", "10010111110000100111", "11100000100010000000", "11110110110010011100", "11110011101111101111", "00011110111110011100", "01100100111001101000", "01001101000110111111", "10011010110011000001", "10000011000010010111", "10101010011000011110", "01000010011001101001", "01000001010001100000", "00011001001110010001", "00100101000111101000", "10011000100010010110", "01100101111101000111", "10100001000001010110", "00100010101001010000", "10000111011100010000", "10000100000010010000", "10000010011111010111", "01100111000000010000", "01010001001110101111", "00000000000001010110", "01100011011101010111", "10110010010110011000", "00111011000000011110", "11000110111100001001", "10010010110010001011", "00111101110001001111", "10000000000110100000", "01010000011011101100", "10000001111001100000", "01011000000011100110", "10010010001101011111", "01100001011110010000", "10010001011001110110", "10111010110111101001", "00111011101110101110", "01000101001101101000", "11111101110100001100", "00100111111001101000", "01010111100010100011", "11100101101110100011", "10001101000011111111", "01010111101110101001", "11000000110011100111", "10011000010111011001", "00100001001110010000", "01011011111010101000", "01011011000011011001", "01100101000000001100", "10111000000011010110", "10011010111110110000", "11011010100011011011", "10011000110101100110", "10001010000000011010", "10101110001010111011", "00010001100110100001", "01010110111110000100", "10100101011001010000", "00100111011000111111", "01010000111101011110", "10010110010010110111", "11010000110110000110", "10100111000001010110", "10011010100001001110", "10000111100001100110", "10100101001100101110", "11100110000011101100", "11100000111001000110", "10000011000010010110", "11100000001110110110", "01111100110111110011", "10100110001111101110", "00000100011010110011", "01010001010110010100", "01110000111110000110", "11100100001110111110", "01111111010000010100", "11100000101111100111", "10100001011100011000", "00100111101001100111", "10100010110001101001"]], "lw_4x4_hopping_setting_3": [["00010111110111000010", "10011110001000100100", "01101010101010100100", "11010111000111001001", "00010100111001000100", "01011011101010101101", "11000011101000111111", "10011001001011111001", "01101101010101001001", "11101011000011110000", "10001110101011010100", "01011100011011011011", "10000001011110010110", "00011111111001100110", "11110010001000001001", "01000100010111100100", "00100000011011010100", "10101010111101100010", "10111100001010001011", "11010101101010010000", "00101011010110100000", "01001110000011010010", "10011011100011010010", "01000111101100001001", "01011111010101100010", "10111001110101001011", "01011001110110011111", "01000011011010011011", "11100011111011100010", "10100011110100010010", "11101111000101111111", "01110001000101001001", "01110000100010100000", "11001010001100011011", "01101010100000100010", "10011110110110111101", "01101110101001001001", "11001100001101100010", "11011111110100011001", "10100010011000111111", "11001110100001011011", "11111101111100101011", "00100100000101000010", "11110011010110110100", "10010001011000010110", "11010110110010000110", "10001010110110001111", "01100110011111100110", "10011001001010110100", "11111010000000000100", "00110110011101001011", "10000100111110101001", "00010000001101101101", "00010010001011111111", "00011101000101110100", "11001000111100100100", "00010110111110110110", "10011011101110011001", "01011110110011110100", "00010011010100100000", "00001000010010000010", "01111011001001000100", "10110010101011001001", "01011011000010101101", "10110100001100010010", "10110110101100110100", "11000100010001010110", "11100110000101110000", "01110001100100101011", "11001010010011010000", "10111000001000011111", "00101111100000110100", "01011111001000011111", "10100010111111100000", "01011110000101000010", "00010100000100000000", "10111000010100000110", "00111001101110111001", "11010000100101100010", "00111101110011100000", "11010001110101111011", "11100110000011001111", "00001010100101100010", "01111010010001001101", "10111110101010010000", "00010000111001000110", "10001011110111100010", "11000000000000010100", "10110001111001000110", "00110001010100111111", "10000111111010001011", "10011101111000100100", "01101111000011110000", "00001111111110110010", "10010101001110001001", "11101101011110101111", "10111100000110000110", "10000101001100010110", "10011000011101110100", "00001001001111000010"], ["10010110111001011111", "00111101100001101100", "10000010111110101111", "00111011011111101100", "10101100100000101111", "10011000111110000010", "11111110100101110110", "11110011010011110010", "01101100101110001111", "01101011001001010100", "00010101010001100000", "00001101010010010010", "01001011001110010101", "10010111010001001101", "01011101101001100011", "11010000000100001001", "11110100000111011101", "11100010011101110100", "01111011001101101111", "10010000001101011011", "10001001110001100110", "10011010001110011111", "11111100000110101101", "11011110101010010010", "01110011010110011001", "00001000001110011001", "10110111010001011101", "10010110101010100100", "01101001001111110110", "10000111110010101101", "01101111010001011011", "11101000101000100111", "01110001101010000010", "10010110100110010100", "00101001011010000000", "11110001010101001000", "00100110001101011011", "11111000101001010110", "01000111010110010110", "10110010110110100000", "01111000010000001100", "01000010001010111101", "10011110000010101101", "01011101100011000000", "00001111011001011011", "10010001111101010110", "11000000001000011011", "11011010010110011101", "11001011000011100111", "10110011001110011111", "00011000010010110010", "11010000001110011111", "11101000000001111011", "10000111100010001100", "10100110101000000010", "00101001001110100110", "01001011011000010110", "01110101101110111111", "10100010100001101101", "01000101100111100010", "10110010111000100110", "11100000111111101001", "10000110110001101111", "01111000010011110000", "11111100110010001011", "00011101000110010110", "10000011110001011010", "01010111000000001101", "01100111110000111110", "10000110111110011001", "01111001111010110100", "11110010101111010000", "10111010000010110001", "00110001010101010010", "10010000111000001111", "10001100010000111000", "00001100100111000100", "01100011110000101001", "10001001101101000010", "01101001000010110001", "00011111011101011111", "10110000101000000110", "10010111101111000000", "01000010101110101111", "10000000011001101101", "01000101100010111111", "11110110101011110000", "10001101011000010100", "10011010111101011111", "01101101010000010110", "01010000011111001101", "10000001111000100100", "11011110101100000010", "01110000011110100100", "01101001000001010010", "00111100001010001011", "01100101111001101101", "10101010111111011111", "10001010110010011001", "01111001111001100100"], ["10011110111101011011", "10011000101000010110", "11111111100000001101", "10100010111100101011", "11001010001110010010", "10100011011110100111", "11100000111101101001", "10000100010101011011", "00101010111110011111", "01011000011010011001", "01011100111010000000", "10010011100001101110", "01010101110001010111", "01110101001101011011", "11100011110010101111", "10010110010111000000", "11011010101000000110", "01011100001111010100", "00011001001001011011", "10100010000110010001", "01011101111111011011", "10011101000111100010", "00001001000110010110", "10001000100110101010", "00010011001111101011", "11011100010001101101", "10011001100110000100", "10011110111010000010", "11100100001100011011", "11100111110110101101", "00100001100001000100", "11100010010111000000", "01000010001100110000", "11010110101001010110", "01111010000001010000", "01100001011111010100", "01110110011000110100", "01010001110001010010", "01011100000110111111", "11100010100001000010", "10101001010100100010", "10101011110011011011", "01111000000000011101", "10101001011010000110", "01100111010100100010", "01010011101000000100", "10110110000110011001", "00011000110010001001", "01010101011110010100", "00010101010010100110", "01111100110110101001", "10101010000111000010", "01011111101100011100", "01100010100110010010", "10111001011110010000", "00100111011001011011", "10011000100110011111", "01011110110111100010", "10010000011001000100", "10111000110010000010", "01111000001010001011", "01011011000011111001", "01100011010010001111", "11100010011110010000", "01101111001110010110", "01010010010011010010", "01111111110101101001", "01100001111101001101", "01011111001011101001", "00111010000110001101", "10011001111101010110", "01010000000111010000", "01010000101110011111", "00001001000110011001", "01100111010110111110", "10110010110111011011", "01111111001000011011", "01111111101001011001", "11100001110000100010", "01001111001101111111", "01011111100010101001", "00010101110001010100", "10110101101110010110", "10101011100100100000", "11010010011001110100", "10011111000001000110", "10010010111001001111", "01100001101010010010", "01100111101011000011", "11000111011000100010", "01100001101100100010", "10010110001101100011", "11100100100110001011", "01000111110110011001", "11011100000101000010", "10010000001111101001", "01010111101110100100", "11010000000111010010", "11010001110001101101", "01111110101010000010"], ["01011100101110001000", "00100111001100111011", "01011111100111011011", "11000100110011101110", "10101111110001011001", "00100111011000011010", "00100011011110011101", "10100011011110010110", "00111001100001100000", "10100111001111111011", "11011011010010011111", "01000111110101100110", "11101010010110010010", "11011010101001010010", "01100110001110011110", "10011010000011111101", "10111101110001011001", "10100100001011010111", "11000101100110100110", "00000001010101010010", "01100000000101111011", "11100001010001110010", "00000011101001101101", "00011110001001010100", "00011111011010110010", "01100101011010110000", "00010111011000010010", "00110000010111110010", "00111111110000111001", "11100001100110101001", "01111110111101101011", "01000111011111010010", "01101001111101010101", "10101010101101100000", "10100010101010101111", "10100011111001110100", "10000101011110010000", "01011010011110001101", "10010001111101101010", "01100111100111010100", "10010101101110001110", "10100111110000001101", "11100100000110111001", "10011110010101100100", "10100100110001000011", "11000101101111111011", "11101110001001101001", "00011100111100000101", "01010000000111011101", "01001101111110101011", "01000111101110000000", "10000000101010000111", "00010111001110101001", "01011001110101001101", "10110011111110110011", "01011100100000000111", "10100001100101000010", "11010110110001110110", "01011110110110100110", "01010111001001000100", "01001110101101010011", "01000001000001111111", "11100111111110001111", "10000010001110111100", "00111011011110100110", "10011001000111010110", "01100101011000010110", "10100111000000101101", "11100001111001100100", "10011011001110111001", "01010000011011011101", "01100110101010100100", "10001101011101010010", "10000011010110110010", "10010101001010011001", "01001101010000010001", "01011000110001001011", "01100101011010010000", "00111111010110011111", "01110001010111000010", "10010000110111001001", "11100010100101001001", "10000100100000000100", "00100000101110010011", "01100111010111000101", "01101101100001100010", "10100011100110011001", "01011000101011010010", "11100111111010011011", "01010001000010011111", "10100011010000011011", "00111001101110110111", "10010100111110101011", "01100010010111010100", "00111101000000101011", "10011011011101111111", "00101000011010010000", "00001000001000010110", "01011111111111011111", "01101011001111011001"], ["01100001001001111001", "11011000000011101001", "10000110100001101001", "11000111010001110111", "00011010010000110001", "01100100100000001011", "10100101110101101110", "10010000000110101001", "10010000101000010110", "10100100111110011011", "00100010101000111111", "01000011001110010110", "10011010000110100010", "01000001100110011011", "10011001100110010100", "10100001001110100111", "00101101100011101011", "10100110101101010100", "10011010011010010000", "01010101011001101101", "10100100010101010110", "01010111101101100010", "10101010000110000100", "01011110000001010010", "10100010000111011111", "01100111001111010010", "01101011110101100000", "10100001011111011101", "01000011100111101111", "01101010010001010000", "01010010100101000100", "00000001010100100111", "01100111110001110001", "01100011011000010110", "00111111001001011001", "10111000010110100000", "00100110101010101111", "01011011110110101011", "10100000001011111011", "10101100101110100110", "01000001110100101001", "10101101101010000100", "10100111010010001101", "10100111010110000000", "10100100111011010110", "10101101001110111011", "01010111110110001111", "00100010010001101110", "10011110001101010100", "10100011110110011111", "11111101110101001000", "01100101100000101111", "00100011111001010100", "11011100101110001111", "10010100010001110110", "11101101111001100000", "01100011111110001100", "11100000111011101111", "10011010100111100010", "01010100111000100110", "10101100000111101010", "01011111100011100000", "10101100001110010110", "00100001111101111001", "10011101011000011000", "10100000110000101100", "10000101101000100110", "11111100001010111001", "01010111011001111111", "10011011010110010010", "01001111111001110010", "01000101011001100100", "01001000011110110000", "10100110001010000100", "00000001100011111101", "10000101011101110000", "11110101000000111101", "10111000000001100000", "10111110111100101100", "00011011111101101111", "11010100111001101111", "11101001101001101111", "11100111110101100100", "01101001101111101111", "11100100110100100100", "10001011000010111011", "01010111000110101001", "10111101101001010000", "01011001110001101001", "01100010100001101011", "00000011100010101111", "10101110011010101011", "11100110000111110110", "00011001100111010000", "11010111011101011101", "00100010111110100010", "00000011001001011101", "10011110110001001001", "11010100110001001111", "10100101100110110111"]], "jw_4x4_interaction": [["0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0010000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0100000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000"], ["0011000000011001", "0110101000000011", "1100000000000000", "0000000000000000", "0010010000000000", "0000110001101100", "0000001100000000", "0100011000101100", "0000000000000000", "0000000011000000", "0000011000000000", "0000000000000001", "0000000011000000", "0010010000000000", "1100000000100100", "0000000000000110", "0000000000000000", "0000000000000000", "0000000000000000", "0001101001000000", "1000000100011000", "0110000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000010000100000", "0110000000000000", "0001101100100100", "0000100000010000", "0000000000000000", "0000000000000000", "0000000000000000", "0000010000100000", "0000000001100000", "0000001001000000", "0001100000110000", "0000000110011000", "0000000011000000", "0000100000010000", "0000100000000000", "0000000000000000", "0000000000000000", "0000000000000000", "1100000001100000", "0000000010000000", "1100000000000000", "0000000000000000", "0011001001000000", "0000000000000000", "0000110000000001", "0000000000000000", "0100001000000110", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000011000000", "0011000110000011", "0011000000100100", "0000000000000000", "0000000000001100", "0000101100010000", "0000000011000000", "0000000000000000", "0100000000000000", "0100000010000001", "1010010100000000", "0000000000000000", "0000000001000010", "0001100000000000", "0000000000000000", "0000000000000000", "0000000010000001", "0000000000000000", "0000000000000000", "0001100000000000", "0000000000000000", "0000000000000011", "0000101001010000", "0000000000100100", "0000000000110000", "0100001000000000", "0000100110010000", "1100000000000000", "0000000000100100", "0000000000110000", "0000000000000000", "0000100000010011", "1100000000011000", "0000110000000000", "0000110000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000001000110011", "0000011000000010", "1000001101000110", "0000000000000110", "0000000000100000"], ["0000000000000010", "0001100000000000", "0000000000000011", "0000000001101000", "0000000010000001", "1100000000000000", "0000000000000000", "0100000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000011100000", "0000010000100000", "0000001001000000", "1001100000100100", "0000000000000000", "0000000010011000", "0000000000000000", "0000000000000000", "0000000000000011", "0011000000000000", "0000000010100101", "0000001001000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000000000110", "0001100000000011", "1100000000000011", "0000000000000000", "0000000010000001", "0000001001000000", "1000000100001000", "0000010000100000", "0000000000000000", "0000000000011001", "0100001000000011", "0000000000100100", "0000000110000000", "0000000010000000", "0000001001100110", "0011000000000011", "0000000000000000", "0000000000000000", "0000000100000000", "0000000000100000", "0000000000000000", "0000000110000000", "0000001011000001", "0000001100000000", "0011000010000001", "0011000000010000", "0000000000000000", "0110000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0001100011100000", "0000000000000000", "1100001000000000", "0000000110000011", "0111001000000000", "0010000000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0010000000000000", "0000000000000000", "0000000010000001", "0111001000000000", "0000000000101000", "0000000000000000", "1000000100000000", "1100100100011111", "0111100000100100", "0000000010000111", "0000000000000000", "0000000000000011", "0011000010000111", "0000000000000000", "0000000000000000", "0001100110000000", "1000000100000000", "1000000100000000", "0000000000000011", "0000000000000011", "1100000000000000", "0000000000001100", "0000000000000010", "0000000000000000", "0000000110000011", "0000000110000011", "0000000010000111", "0000000000000000", "0000000000110000", "0000000000000000", "0000000000000011", "0110000110000010", "0000000010000001", "0011001011000000"], ["0000000000000000", "0000000001000000", "0000000000000000", "0110010000000000", "0011000010000001", "0011010000000000", "0011000000000000", "0000000010000001", "0000000011000000", "0000000000000000", "0000000000000011", "0001100000000000", "0000000000000010", "0001000000000000", "1000000100100000", "0000000000000000", "0000000000000011", "0000000000000000", "0011100010000001", "1100000000000100", "0001100000000000", "0000000000000000", "0100001001000010", "0001100000000000", "0000000000000000", "0000000000000000", "0001100000000000", "0110000000000000", "0000000010000001", "0111000000000110", "0000000000000000", "0000000000000000", "0000000110000000", "0000110000000000", "0000000000000010", "0000000000011111", "0000000000000000", "0000010010000110", "0000000000000000", "0000011000000000", "0000010000100000", "0000000001000010", "0000000000000000", "0000000100000000", "0000000000000000", "0010110000000011", "0100001100000000", "0000000000000110", "0000000000000000", "0000000000000000", "1000000100000000", "0000000000010000", "0000000000000000", "0000000000000000", "0001100010000001", "0001100000000000", "0000000000000000", "0000010000000000", "0000000000000000", "0000000000000000", "0000000000000000", "0000000010100000", "1100000001000110", "0000000000000000", "0011000001000010", "0000000000100000", "0000000000000000", "0000000000000000", "0000000000000110", "0000000000000010", "0000000000000000", "0000000000000000", "1000000010000001", "0110000100000000", "0010000000000000", "0000000000000000", "0000001000000000", "0000000010000000", "1000000000000001", "1000100100011000", "0100101000010000", "0000000110000000", "0011001001000000", "1000000101100000", "0000000000000111", "0000000000000001", "0000000000001000", "0000000000000000", "0000000000000011", "0001100000000011", "0011000001000010", "0000000000100110", "0000000001000000", "0000000000000000", "0000000000110011", "1000000100000000", "0000000110000000", "0000000010000001", "0000000000000000", "0000000000000000"], ["0000000000100000", "0000001100000000", "0000000000000011", "1000000100000000", "0000000000000011", "0000100100010000", "0001100010110000", "0000000000000000", "0000000000000000", "0000000000000000", "1001100101100000", "0001100000000000", "1000000001110010", "0000000001000010", "0000000000011000", "0111100010000001", "0100000000000000", "0000000000000011", "0000000000000000", "0000000000000000", "0000000000110000", "0000000000000000", "1000000010000001", "0000010000000000", "0000000000100000", "0000000000011000", "0000010000100000", "1000100100010000", "0000000000000110", "0000000011000010", "1100001000000000", "0000000000100100", "0000000000000000", "0100001000000000", "0000000010000001", "0000000000000000", "0000000001000011", "0000000000000000", "1111000000000000", "0000000001000000", "0000000010000001", "0110100000010110", "0000000000000100", "0001000000000000", "0000000000110100", "1000110100000000", "0000000000000011", "0011010011000000", "0111001000000000", "0000000001000000", "0001000010001001", "0000001000110000", "0110000000000000", "0000001100000000", "0000000000000000", "0000100010010001", "0000000000000000", "0000000100000011", "0111000000000000", "0000001001000010", "0000000000000000", "0000010000001111", "0000100000010000", "0000000000000011", "0001100000000000", "0011000000000000", "0011000000010011", "0000000010000001", "0001100010000001", "0011000010000001", "0001000000100000", "0000000110100000", "0111000100000100", "0000000000000000", "0000100010110001", "0000000000000000", "0010000000010010", "0000000000000011", "0000110111000110", "0000011100000000", "0010000000010011", "0000000000000000", "0000000100000000", "0110000000000000", "0000000010000001", "0000000000000000", "1000000100010011", "0111101000000000", "0000000000000000", "0000010010001001", "0001100000000000", "0100001000000000", "0001000000000000", "0001100010110000", "0001100001110000", "1000000100000000", "0000000000000000", "0000000000100100", "0010000010000001", "0010010000011000"]], "jw_4x4_hopping_setting_0": [["0110011001100110", "0000000000000110", "0000011000000110", "0110011001100000", "0110000000000000", "0110000001100000", "0000011001100000", "0000000000000000", "0110000001100110", "0110011000000000", "0110011000000110", "0110000001100110", "0000000000000000", "0000000000000000", "0110000001100000", "0000000000000110", "0110000000000000", "0110011001100110", "0000000001100000", "0000011000000000", "0000011000000110", "0110011001100000", "0110011001100110", "0110011001100000", "0000011000000000", "0000011001100000", "0110011000000110", "0000011000000110", "0000000001100000", "0110011001000110", "0110011000000110", "0000011000000000", "0000000000000110", "0110000001100000", "0110000000000000", "0110011001100110", "0000000001100110", "0000011000000000", "0110000000000000", "0000011001100110", "0110000001100000", "0110000001100110", "0110011001100110", "0000000000000110", "0000011001100110", "0110011001100000", "0000011000000110", "0110011001100000", "0110000001100000", "0110000001100000", "0110011001100000", "0110011001100000", "0110011001100000", "0000000001100000", "0000011001100110", "0110000001100000", "0110011000000000", "0110011001100110", "0000000000000110", "0110000001100110", "0110000000000110", "0000011000000000", "0110011000000000", "0000000000000110", "0110011001100000", "0110000001100110", "0110011001100000", "0000011000000000", "0110011000000000", "0000000000000000", "0000011000000000", "0000000001100110", "0110000001100110", "0000011000000110", "0000000001100110", "0110000000000000", "0110000000000110", "0110000001100000", "0000011001100110", "0000000000000110", "0000011000000000", "0110011001100110", "0110011000000110", "0110011000000110", "0110011000000110", "0110011001100110", "0000000000000000", "0110000000000110", "0110000000000000", "0000000001100000", "0000000000000110", "0110000001100110", "0110000001100110", "0000011001100000", "0110011001100000", "0000011001100000", "0000011000000110", "0000000000000000", "0110011001100000", "0110000000000110"], ["0000001100100100", "0000011001100000", "1100000000001100", "0110001100000000", "0000011000000110", "0000100010010111", "1000011100000110", "1100000000000000", "0101101000000000", "0110011111000010", "0110000000110011", "0001100001100000", "0000011000000000", "0000000000100100", "0011001001000110", "0000000001000010", "0110000000000110", "0000010010000100", "0110000111100110", "0000000001100000", "0000011000000000", "0000011001000010", "0000100000010110", "0010010000000000", "0000000010000001", "0000011000000110", "0000000001100000", "0000011001111110", "0000000001101100", "0110011000000110", "0110001100011000", "0000010011100000", "0111100100000110", "0110000000000000", "1100011110011110", "0110000000000000", "0000011000000000", "0110000001100000", "0000000001111000", "0000011000000001", "0000000000000110", "0000000000000000", "0000000000000001", "0000000110000000", "0001100000000000", "0000110001100110", "0110000001100110", "0000011001100000", "1100011000001100", "0000001001000000", "0000000000000000", "0110110001101111", "0000111001110000", "0010010000000000", "0000000001100000", "0000000001100000", "0000000001100000", "0110000000011110", "0000111001110110", "0000000000110110", "0000000001100000", "0000000001000010", "0000001001000000", "0000011000000000", "0000011110100100", "0111000000000110", "0000011001000010", "0100001001100110", "0000000000010000", "0010010000000110", "0110011000000000", "0110000000000000", "0110000000000000", "1110000100000000", "0110000110000000", "0000000011000110", "0110000000000110", "0000000000000000", "0000011000000000", "0110011001001110", "0110000000011000", "0000111000010110", "0100001000000000", "0000000001100000", "1000011100000000", "0110111001110110", "0011011001100000", "0000001101100000", "0011011000000110", "0000000001100000", "0010010000000000", "0000100001110110", "0000011001000110", "0000000001100000", "0000000011111000", "0001100001100000", "0000110000001000", "0110010000100000", "0000011000000000", "0000000000000010"], ["0000011000000110", "0000011000000000", "1000011101100000", "0000000011100001", "0110000000000000", "0000000001100000", "0000011000100100", "0110011000000000", "0000000001100000", "0110110100000110", "0001000000000000", "0000011001000000", "0000011000000000", "0000000001100000", "0000100010010001", "0110000001100110", "0011000000000000", "0110000000000000", "0100001000000000", "0110000001100011", "0110011000000110", "0111011000000011", "1011011100000000", "0110000000000110", "0110000001100110", "0110000000000000", "0000000000000000", "0011011001100000", "0001100000000110", "0000000000000000", "0000011011100001", "0111100000000000", "1100000001000011", "0110000010000111", "1000011001100110", "0000000001100000", "0000100000010000", "0000000000000000", "0000011010000000", "0001100001100000", "0000000000000000", "0100001000010011", "0110000000000000", "1110011101100000", "0011000010000001", "0110011000000000", "0000001010000110", "0000011000000000", "0111100000110011", "0110000000000000", "0110001110110110", "0110011001100000", "0000000000100100", "0001100000000000", "0110100001110000", "0001100000000110", "0010011000000100", "0101101000000000", "0110000000000110", "0000011001100000", "1100000000000000", "0000000011100001", "0000000000000110", "0110000000000110", "0000011000000011", "0110000000000000", "0000011010110001", "0000000001100000", "0001000000000000", "0000000001100110", "0000010010100001", "0000000000000110", "0110000000000110", "0001000001101111", "0000011111100000", "0000011000000000", "0000011001100000", "0110000010001101", "0100001001100000", "0000000000000110", "0110000000100111", "0010001010000111", "0000011001100110", "0000111111011010", "0000000001100000", "1100000001100000", "0000000001100110", "0100111000000110", "0000001101100110", "0000001001100110", "0000000000110110", "0100001001100011", "0000000011100111", "0000011000000110", "0000000101000000", "0110000010000001", "0000001101100000", "0110000010001000", "0000011001100000", "0000000001100000"], ["0000011001100000", "0110000001100000", "1110000010000111", "0000001001000110", "0110000111100000", "1100001000000000", "0000011001100000", "0000000000000000", "0010011000000110", "0000011010000001", "0000000000000000", "0000000001100000", "0110000000000000", "0110000110000000", "0110011000000000", "0001100001100110", "0011100001110000", "1000111111000000", "0110000000000100", "0000011000000000", "0000001000010011", "0000000000011000", "0011000001100000", "0011000000000110", "0110011000000110", "0110000000000110", "0011000010000101", "0000000001110000", "1110110100000000", "0110001011000010", "0000001100000110", "0000000001100000", "0010010000000100", "0000011001100000", "0110000000000100", "0000000001100000", "0000001001000000", "0000000001100010", "0110000010000111", "0000000001100010", "0011011001100110", "0110011000000110", "0110000000001100", "0011011000000000", "0000011011100001", "0000011000000000", "0000011000100000", "0000001000000000", "0000000011000100", "0110000000001100", "0000000000000000", "0110011000000000", "0000100001110110", "0000001100001000", "0110000000000000", "0100001100000110", "0110000001110000", "0000000000000110", "0000000000000110", "1000011001100110", "0010010010000000", "0000011001000011", "0000000000000110", "0100000000100100", "0000011011000110", "0110000110000110", "0010010001100110", "0011011001100000", "0001000001000010", "0000000000000000", "0000110001100110", "0011000001100000", "0110000010000001", "0110000000011100", "0000011100000000", "0110011011000000", "0110001000000000", "0000011000000000", "0000100000100000", "1001000010000101", "0110011000011111", "0010000011001011", "0000011000110110", "0000000001100000", "0000000010000001", "0110000001100000", "0110101000010000", "1100000010000001", "0011000000000000", "0000000011100001", "1100000001100011", "1000000001100000", "0110000011100001", "0110011000000000", "0000011000011000", "0000011001100000", "0000000000000000", "0000000011100000", "0000010000100110", "0110010000100110"], ["0110000001100110", "0110011000011110", "0000000000000110", "0110000000010000", "0110011000111110", "0011000100000110", "0110000000000000", "1001100100000110", "0000010000011000", "0110000000000000", "0100001010110011", "0110100001110000", "0000000101000000", "0000011000001100", "0000001100000000", "0000000000000000", "1000011000000000", "0110001011000001", "0000000000000000", "0000011011100011", "0110011010000001", "0000000001100100", "0110100111100000", "0000011000000000", "0000000000000000", "0110011000000000", "0000010001100110", "0110110111100100", "0000000010100111", "0110100010000001", "0110000001100000", "0000001001100110", "0001011011000110", "0110000100000000", "1111101001000000", "0110011000001100", "0000011001100110", "0010000000100000", "1000001100000010", "0110000000000000", "0110000000000110", "0000110001110000", "0000011110000000", "0001111001101100", "1000000100110011", "0110000100110110", "0011011110100000", "0000011000000011", "0000000000100000", "0000000111000000", "1100000100000110", "0000000001100011", "0111000011000000", "0100001001000000", "0110000100000000", "0110000100000110", "0110000000100000", "0100000010000001", "0110110100000000", "0000011001100000", "0001100000001100", "0000000000000000", "0110011000000000", "0000011001000000", "0001101100011110", "0110000001100110", "0011011000000110", "0110000000000000", "0110001011000001", "0100001000000000", "0000000000000110", "0000011000000110", "1100000100000000", "0000011001100110", "0000000111000000", "0100001000000000", "0010100001000000", "0000011001100110", "0111100000011110", "0001100001100011", "0000000000000000", "0001100000000000", "0000000000100000", "0110000001100110", "0110011001100101", "0000011000000110", "0001100000000000", "0001100010011000", "0011000001110110", "0000011000000011", "1100000001100110", "0000001001000110", "0110000000000010", "0110000011100001", "0000011001100000", "0000000000001100", "1011011101000110", "1100011010000001", "0110000011011001", "0110011000000000"]], "jw_4x4_hopping_setting_1": [["1111111110100101", "1100001100100100", "1001100110111101", "0111111010111101", "1111111110111101", "1100001100100100", "0100001000000000", "1000000111000011", "1111111111100111", "1010010100011000", "1110011101111110", "1101101100111100", "0000000001111110", "1101101101100110", "0011110000000000", "0011110011000011", "0001100011000011", "0010010010111101", "0110011000000000", "1011110110000001", "0111111000100100", "0011110001011010", "0111111000011000", "1010010101111110", "1100001110000001", "1100001111100111", "0101101010100101", "1110011111111111", "1011110100011000", "1100001111100111", "0111111000011000", "1010010110101101", "0101101000000000", "0000000011111111", "1101101111111111", "1100001101111110", "0100001000111100", "0000001011000011", "0000000001000010", "1010010111111111", "1001100101111110", "1001100111011011", "0011110001111110", "0010010010111101", "0010010000100100", "1001100100000000", "0101101000000000", "0111111010000001", "1000000100111100", "1100001110000001", "0011110001011010", "0011110001011010", "0000000001100110", "1011110100100100", "1010010111100111", "0110011000011000", "1111111111011011", "1100001100111100", "1001100100000000", "1110011110011001", "0010010001011010", "0101101011100111", "0111111001000010", "0101101001000010", "0010010000100100", "1010010110011001", "0011110010111101", "0001100011111111", "1100001100000000", "1111111101111110", "0010010010000001", "1111111100011000", "1011110111110111", "1001100101100110", "0111111000111100", "0101101000100100", "0101101000011000", "1111111100100100", "1011110111100111", "1010010111100111", "0010010101100110", "0111111011111111", "1011110111011011", "0011110011111111", "0000000011000011", "1110011101000010", "1100001110000001", "1101101101111110", "0011110010011001", "1100001101111110", "0100001011100111", "0111111011000001", "1101101110000001", "0100001010100101", "1001100110111101", "1000000110011001", "0000000011000011", "0111111011000011", "0100001000000000", "0001100001000010"], ["0011110000000000", "1001111110111001", "1000011100000000", "0100001001100000", "1010010111100111", "0000110000111100", "1111111101100100", "1001100000100100", "0010010001100110", "0011110011011010", "0111111001100110", "1110010010111101", "1011110111100111", "0111111110100100", "0011110011100111", "1110011110110001", "0001100000001100", "1010010110000001", "1111111111011000", "0010010010100101", "1001100111111001", "1110011111100111", "0001101001100100", "1111001011100100", "0000011011110011", "1000000100000011", "1111001111111111", "1010010110100101", "1000000110111101", "0100001010000001", "0100111011000011", "1110011111000111", "1110011100100100", "1110011110000001", "1111111111111100", "0010010000000000", "1101101100100100", "1000000111100111", "1011110100100100", "0000001011111101", "1110011101111010", "1001100100011000", "1111111101100110", "0111111011011011", "0000100001110110", "0110011001001110", "1000011110011001", "0010010010000001", "0011000011110011", "0101101000100100", "0011110111100111", "1111111101011010", "1111111111100001", "1001100101100110", "1000110100011000", "0100011011011011", "1011110110000111", "1011110100000000", "1000000100110000", "1110011111100111", "1101101100010011", "1110011100110000", "1110011111000011", "0101111011101111", "1111111111011011", "1111111111100111", "1000110110100101", "0010010000001100", "1000110101100110", "1000000110100101", "1100110111000010", "0010010010111101", "1100111010000001", "1101101110000001", "0000000011100001", "1011110110100100", "0010010010100101", "1110011100100100", "0010111011010000", "1010010111011011", "0111111010111101", "0100001110000000", "1010110110100101", "1010010110000111", "0101101011111001", "0010010111110010", "0110000110000000", "1011110100100100", "0110011000111100", "1011110100100100", "1101001110001100", "1010010110111101", "1000101101010000", "1001100110100101", "0001101001110000", "1001100111111111", "0001111000000000", "1001101101100100", "0011110010011011", "1101101110000011"], ["1111100100011000", "0011110010100101", "1011000110011001", "1001101101001110", "1101101110000001", "1011110100100111", "0011110100101100", "1110010001000010", "0000000000100100", "1000000101111110", "0100001110011111", "1000000101111110", "0100001000000000", "0111001010111101", "0000000000100100", "1001110100111100", "1010010111111111", "0101111011011001", "0110011001111110", "0101111000000000", "1000000111011011", "0011110000110100", "0011110111000011", "1100001011100011", "1000000110100111", "1011110110101101", "1000000100111000", "1101101100111111", "0110011011001011", "0110011010011001", "0000001100111100", "1111111000100100", "0000000011111111", "1010010100111100", "1010010110011001", "1010010110000001", "1010010111000111", "0010011111000111", "1011110101000010", "0100001111111010", "1000000110100101", "1010010110100101", "1011110100011000", "0000000010111101", "0110010000100111", "0001001111111111", "1100110001000010", "0101111011100111", "1010010110100101", "1001100110000001", "1010010101100110", "1011110100001100", "1010010110111101", "0111110011011011", "1100000110100111", "0101100011000010", "0000000011100111", "0110011010111101", "0111111011000011", "0000001111100101", "1000000100100100", "1110000111100111", "0110001001111111", "1010010110000001", "0011110011000111", "1111111111100111", "1001100101000011", "0000000010000001", "0011110000011000", "1011110111111111", "0011010010000001", "1100001100011000", "1011110101100110", "0001100011100111", "1100011100111000", "1010010110111101", "1010010101000010", "1110011100111111", "1001100110100101", "0000000001000010", "1000011111100111", "0010010010111001", "1010010110100101", "1011000111100111", "1011110110100101", "1100000010111101", "1111111101000010", "0001000001100110", "1000000111100111", "1100001100000000", "1010010100001100", "1010010110011101", "1011110110100101", "1111111110100101", "0001100111100111", "0000000110111111", "1101101111100111", "1011110111100111", "0110011000111100", "1001100111111111"], ["0010010010100101", "0110111001000110", "1110011010100101", "0000000000000011", "1010010011111111", "1111111101100110", "1010010110111101", "1010010110100101", "1111001101100110", "1010010110011001", "1110011101111100", "1000000110000001", "0011100001000111", "1010111110111101", "1010010100100100", "1000001110100101", "0110001010010001", "1110011100111100", "0010010000011011", "0110011010011011", "0101001011100111", "1001100111100111", "0001100010100101", "1110100100110100", "1110011100010000", "1110011100111100", "1010010111000011", "0010010010100101", "1110010011100111", "1011110000000011", "0111001001100110", "1011110100100100", "1000110111100111", "0000111110000111", "0100100110001110", "0000001111000011", "0111101011111111", "1000000111000011", "1010010010111101", "0011110000000011", "0100011011111011", "1011111110011000", "1010010101100110", "0000001100111100", "0100001000111100", "1101111111110011", "0010010010011001", "0100001010111111", "0101001000100100", "1001111111111100", "1010010111100001", "1010000101110110", "1001101100111000", "0110011010111101", "0001001100100100", "0111111110000111", "1110011100111111", "0101001001100010", "0010010001000010", "1010010100111100", "1010101111010010", "1011110100100100", "1011111110011001", "1110000110100101", "1010010100100101", "1010010111000011", "1111111110100101", "1010010110000001", "1111001110111101", "0011001110000001", "1000000100111111", "1100001000111110", "1011110100010000", "0010010000110000", "1011011110100101", "1100001101011010", "1001100100111100", "1001110111000011", "0110010010100000", "1101101100111111", "1110000110100101", "0110011011100111", "1110011111100111", "0000000000111110", "1101001010010001", "1000000111100100", "0111111011100111", "1010000111100100", "0011110011100111", "0111111110000000", "1010010110000111", "1001100111100101", "0000000011100111", "1001100100100011", "0010010011001111", "1111001110100101", "0110001000010000", "1100000110111101", "0001110010011001", "1100001110100101"], ["0110001110100100", "1100001111011011", "1111100100111111", "0110001011000111", "1110011100110111", "0101101010110001", "1111001100000011", "1011000111100101", "1010010111100001", "1011110111100111", "0010010001100110", "1110011101100110", "0010010111111000", "0110011011111111", "1010010111100111", "0010100010000001", "0011000111111110", "1000101110000001", "1000000100100101", "0001000110100100", "0111101110100101", "0011111100100100", "0000011001100010", "1111100000100111", "1101000101110010", "0110010000110100", "0111110010000111", "0010010011111111", "1010010111100111", "0011011001011011", "1000000110100101", "1111011110110001", "0111101010100101", "0011000001000010", "1011110111111101", "1110000111110011", "1110010011011011", "1010010100001101", "1100001110000001", "0000000001100000", "0011001110000001", "1111000011001111", "1100000001100110", "0111111111000010", "1000000110100101", "0010010000100111", "1101101110100101", "1100111011100111", "1010010100000011", "1000000110000110", "1100001111100111", "0100101010100111", "0000001110000001", "1101100010100101", "1110011010111101", "0100001010100101", "1000010110100101", "1100001111100111", "1010010101000100", "1011001111000011", "0011000110000110", "1110011100100100", "1011110111100111", "0010011011100111", "0110011000000010", "0110011000100101", "1110010100000000", "0011000010100101", "0110001001010010", "1100001110000111", "1010010100000000", "1001100110010001", "1010111101001000", "1110011110100101", "0000000011100111", "1011110010100101", "1010011101111111", "1100011101110010", "0010011001100100", "0011000011111111", "1010010111000011", "1110011100100100", "0110010010111101", "1000000111100001", "0000000111110010", "0011000010000001", "0110011100110110", "0000000011000011", "0000001110110001", "1011001101011010", "1000110110000001", "0110111000100111", "0110011010000001", "1000000111100111", "0000000111101101", "1110011110000001", "1011110111100100", "1100000000011001", "0000001100111100", "0010010110010000"]], "jw_4x4_hopping_setting_2": [["1100000011001100", "0000001111110011", "1111001111110000", "0011001100110011", "0000111111111111", "1100000000111111", "0011000000001100", "1111111100000000", "0011001111111100", "1111000011110000", "1111000011000011", "0011001100111100", "0000111100000011", "1111001111111111", "1100110011110011", "1111110011001111", "0000110000111100", "1100111111001111", "1111000000111100", "0011001111110000", "1100111111111100", "1111111111000000", "0011111100000000", "0011000000000011", "0000001100001100", "1111110011110000", "0011110000001101", "0000110000000000", "1111000011001100", "1100000011001100", "1111000000110011", "0000111111000000", "0000001100000000", "0000111111001100", "1100111111001111", "1100110011001100", "1100001111110000", "0011111100110000", "0000111100111100", "1100000000000011", "0000000000001100", "1100111111110011", "0000000011110000", "1111111111110011", "1111111111110000", "1111110011110000", "0000111111111100", "1111000000001100", "1111111111111100", "1111001100001111", "1111111111000011", "0000001100001111", "1100111111111111", "1111111100111100", "1100111100110000", "0011000000000011", "0000000000111100", "1100001100110011", "0011000000111111", "1100001100001111", "1111000011001100", "0110001000001111", "0011110011001100", "0011001111111111", "1100111100000011", "1100111100110000", "0000111100001100", "0000111111001100", "0011000000110000", "1100000000001111", "0000000000001101", "1100110011110000", "1111110011000000", "1100000011000000", "1111000011111111", "0011001100001111", "0011111100111100", "0000110011111111", "0011110000001111", "1100001100000011", "1111001100001111", "1111001111111111", "0000111100111111", "1111000111000011", "1100001100111100", "0000110000110011", "0011111111110011", "0011111111110000", "1111111111011100", "0011111111001100", "1100111100110000", "0000110011001111", "0011001100001100", "1100000011110011", "0011110000110000", "1111000000111100", "0000110011110000", "0000110011111100", "1100110000110011", "0011001100111111"], ["1111110000110000", "0000111100011000", "0100111000110110", "1111110011111111", "1100001001111100", "0010010011111111", "0100011011100000", "1111111111111111", "0011001111001111", "0011001100110000", "1100110011000000", "1100101100111100", "1100000011111100", "1111110000110011", "0011111111101111", "0011111111111100", "1111101111010011", "0111001011110010", "0011001011111100", "1101101111000000", "1111111111110110", "1100111100111111", "1100111100111111", "1100110011011011", "0011001010011101", "1100010011101100", "0000001111110011", "0000111100111101", "1111000011111111", "1100110011000011", "1111111111000000", "1111111111111111", "1111011111101100", "0110110000111111", "0000000110110011", "0000111100111100", "1100110110110000", "1000000111111111", "1111110110111111", "0110110001100110", "1111111100001100", "0011001111111100", "1101100001101111", "1100111111001100", "1111000011001111", "0011101111010010", "1100111111110011", "1100111100110011", "1111001100000011", "1011111100111100", "1101101110111101", "1100111111011111", "1100110011001100", "0011111100110011", "1100001111001100", "1111000011001100", "1101001111111111", "1100011100111011", "0101101011000000", "0000001111110010", "0011000001101111", "1111111100110000", "0011111111001111", "1000110100110001", "0110110011001111", "1101110000001111", "0011111111110011", "1100110011111100", "1111110011001100", "1111001100110011", "1111011011001111", "1111111111000000", "0110001111110000", "1111111101001110", "1100111101111110", "0001101111000000", "0000000000110000", "1100110011110000", "0011011011110011", "1111101100111111", "1111010001100010", "0000000000111111", "1111010010111111", "0011011011110011", "0110010111111100", "1100000011110011", "1100001111111111", "1100110011111111", "1111111111110011", "0011101111111111", "1101101111000011", "1111101111011111", "0000000011000011", "1111110001111110", "1111111111111100", "1111001101011010", "1101101111001100", "0001110010111101", "0000111100111111", "0011110011111100"], ["0110001111111100", "0110111111000011", "1111001111111111", "1111101100110100", "1100000111110011", "1111011100111100", "1100110011110011", "0001100011111111", "0011001100111111", "0011110000110000", "1111000111001111", "1111011100110100", "0011001111111111", "1110111111001100", "1100111111111111", "1111110000111111", "1100111111110011", "1111111101111111", "1111110000110011", "0011110000110000", "1100011100111111", "0011001111010011", "1011110011111111", "0111001011110011", "0011111111001111", "1111111111111100", "0110000011110000", "0000111100001100", "0011001111110011", "1101100011000011", "1111111111111111", "1111111111111100", "0011111100111111", "1111110011111100", "0000001111111100", "1111111111100111", "1101101111100111", "1111110000001100", "1000000111011100", "0100111111111111", "0111111100000110", "0111000011000110", "0011111111000000", "0011110000111111", "1111001111001111", "1100111111111111", "1011110100100111", "1111110110111111", "1111111111111111", "0101101011111100", "0000110011111111", "1111000011111011", "0001111001101100", "0011001110111111", "1111001100110011", "0000110010110001", "1101101101101100", "0011110010110011", "0011111111111100", "0111111000111111", "0011111111111111", "1100110111111111", "1110111110111101", "1111111100110011", "1111110001111110", "1111001111110110", "1111111111111111", "0011001111111100", "0001101100001111", "1111001000001101", "1111110000011011", "0000110001101100", "1111001100001011", "1100001111010000", "0000010011001111", "0011000000111111", "0001101111001111", "1001000000001111", "1111111100110011", "1011001111111111", "1100111100000011", "1111000100111100", "0000111101001111", "0011110110110100", "1111001111111111", "1111001100111111", "1111111111110011", "1111111110001101", "0100111111111100", "0011001100110011", "0011111100111111", "1000011111110000", "0100001011111100", "1100011100000000", "1111110000111111", "1111111101101100", "1101100011110011", "0111111011111111", "1111111110110001", "1111001111001111"], ["1111011000111111", "1101100011111111", "0011111111011011", "1111111100001100", "1111110011000000", "1111111100000110", "0011111100001111", "1111001110111101", "1111000001111110", "0011111111111100", "1111111110110001", "0000111100000000", "1111111111110100", "1111111100111111", "1111111111111111", "0110100001110011", "1100110011000000", "1111110011110011", "0011111100001111", "1111000011111111", "0011111111000011", "1111011100101111", "1110100011011111", "1111000001001110", "1111000000110011", "0111001000110111", "0001101111001111", "1111111111110000", "1101101111000110", "1111111110000001", "0110001000000011", "0111010001111110", "0110001100000011", "1101100011011011", "0011000011001111", "0010011111111100", "1111111100110011", "1100101111111000", "1101111100110011", "1111110110001111", "1100110011001111", "1100111111011011", "0011111111111111", "0111110001000110", "1100000001111111", "0010110110100101", "1100000000110011", "1100110001000010", "1111111111111100", "1101101100011100", "1100111100111100", "0001111011000011", "1100000001111100", "0000111111111111", "1111111111111100", "0110110011011100", "1100100011110010", "1100001100001011", "1111111111111111", "1101001011111100", "1111001111111111", "1111010000001111", "0011110000001111", "0011000000011011", "0011000000111111", "0011111111110110", "1101101111001000", "1111111111001110", "1111000000110011", "0011001111110011", "1100110011001011", "0000001111111100", "1111111111110011", "1100110000001111", "0011111111111000", "0000011101101110", "1111111001111110", "1111001111111100", "1111001111111100", "0101100000110011", "0001101111111111", "1111111100111111", "1100110011110011", "0100110010110101", "1111111010011111", "1111111101111110", "1111001111111100", "0011110011111111", "0001100000111111", "0011111111110000", "1100001100111111", "1101100110011000", "1001101101110011", "1111000000111111", "1100001110001101", "1100011100100110", "0011111111111111", "1111111111100011", "1111000000110110", "1111111100110011"], ["1111001110000001", "1111111110000011", "0111001000110011", "1111110000111111", "0011111100000011", "1111001111111111", "1111001111110011", "1111011100011011", "0111111011011100", "0000000010111101", "0001101100110000", "1111111100111111", "1011110100001111", "1111111011110011", "1011000100110011", "0011000010000011", "1111000000001111", "0011110001111100", "1111100000001111", "0001001111100111", "0011111100111111", "1111000011110011", "1011001111111101", "0000101111011111", "1111110011001111", "0011111100001111", "0111111110001101", "1110111111010011", "0101101011011111", "1011110111000111", "0110110000110011", "1111111110000011", "0001110010111101", "1111110000110000", "1111111111011000", "1111111100100111", "1111111111111000", "1100110000000011", "1111011111000011", "1111001111000011", "1110010100100010", "1100110011000011", "1101100000110010", "1111000110001100", "1111001111111101", "0000100011110111", "1101101100111111", "1100000011111011", "1111110110010010", "1111100000011111", "0000001011000011", "1111001001111111", "1111001100111111", "1101101111000010", "1111110011001111", "1111111111111111", "1111001001000011", "1111111100111111", "1100011001111111", "1100000011001100", "1111111110111001", "0100111111000011", "1111111111001100", "0000101111001011", "1111000000110011", "1110011100101111", "1111111111001100", "1111000010111101", "1111110000110110", "0011000011000011", "1111001011111100", "0001000000001111", "1111110000110011", "1111111101100000", "0011001111110011", "0011000001101111", "0011111111001111", "1111000000110011", "1111111111111111", "1110111101111111", "1111111100001111", "1111001000001111", "0001111011001100", "1111011011000010", "1101101111111011", "1111001111001100", "0011110011001111", "0111100011001111", "1111111111100111", "1111111111001111", "1111001111111111", "0000101100011111", "0011110000111111", "1111000001110000", "1111111110111101", "1111110000110011", "0110111100111011", "0001101111011111", "0011111111111111", "1111001100100000"]], "jw_4x4_hopping_setting_3": [["0000101001010000", "0000110000110000", "0000100110010000", "0000010000100000", "0000101111010000", "0000010000100000", "0000001001000000", "0000111111110000", "0000100000010000", "0000001111000000", "0000010000100000", "0000100110010000", "0000101111010000", "0000001001000000", "0000100110010000", "0000100000010000", "0000001111000000", "0000001001000000", "0000011001100000", "0000110000110000", "0000101001010000", "0000100000010000", "0000111001110000", "0000000000000000", "0000011111100000", "0000101111010000", "0000101111010000", "0000011001100000", "0000000110000000", "0000111111110000", "0000111001110000", "0000100000010000", "0000111111110000", "0000000110000000", "0000110000110000", "0000111111110000", "0000101111010000", "0000001001000000", "0000101001010000", "0000000110000000", "0000001001000000", "0000101111010000", "0000001111000000", "0000110000110000", "0000010000100000", "0000101111010000", "0000001111000000", "0000100000010000", "0000111001110000", "0000100110010000", "0000111111110000", "0000010000100000", "0000011111100000", "0000111001010000", "0000001111000000", "0000100110010000", "0000011001100000", "0000010110100000", "0000101111010000", "0000000000000000", "0000100110010000", "0000000000000000", "0000101001010000", "0000000110000000", "0000001111000000", "0000101001010000", "0000011001100000", "0000011001100000", "0000001001000000", "0000001001000000", "0000100110010000", "0000000110000000", "0000101001010000", "0000010000100000", "0000100000010000", "0000000110000000", "0000110000110000", "0000111111110000", "0000100000010000", "0000100110010000", "0000011111100000", "0000001111000000", "0000100110010000", "0000111001110000", "0000011001100000", "0000010000100000", "0000001001000000", "0000100110010000", "0000100110010000", "0000110110110000", "0000110000110000", "0000100000010000", "0000110000110000", "0000101111010000", "0000101111010000", "0000001001000000", "0000010000100000", "0000101001010000", "0000111001110000", "0000110110110000"], ["0010011111000000", "0000100110011000", "0000101001010110", "0000101001000000", "0000001111000000", "0110000010110001", "0000011010100001", "0000000110011000", "0000000000000000", "0000100011011100", "0000010000100000", "0100101001110000", "0010010110000000", "0000100000010000", "0100111111110000", "1100111001000001", "0000110000110000", "0000010001100000", "0000000010000001", "0000101001010000", "0000101111010000", "0010111001010000", "0000101001000000", "0000001001110000", "0000100000110000", "0000100000110100", "0000101001010011", "0000101001010000", "1100111011110001", "0000001001000000", "0000111001110000", "0000001001100111", "0000101001010000", "0000011001100000", "0000100000010000", "0001111000000000", "0100011110100000", "0000111111110000", "0010110010010001", "0011001001000000", "0000111001110000", "0000101001010000", "0000111111000000", "0000001001000000", "1000000110000000", "0000000110000000", "0000010000100000", "0000001001000000", "0100111110010000", "0000000001111000", "0110101111010000", "0001110001110010", "0000110110000000", "1010110100010000", "0000101111010000", "0000110100110000", "0000110001110010", "0000000000000011", "0000000000000000", "0000001100011000", "0000110110000000", "0000100000010000", "0000111001010000", "0000101001010000", "0000111001110110", "0011111111110000", "0000110110100000", "0000111001110000", "0110100000010000", "0000001001100011", "0000000000000011", "0011011001100000", "0000011111000110", "0001101111100111", "0000010110100000", "0011101001010000", "0000100110010000", "0000010100100000", "1110011111111000", "1000000101100000", "0000010111100010", "0000100110011100", "0000010000100000", "0000011111100000", "1100111011000001", "0000001111110000", "0000000110110100", "0000001111110000", "0000101001010000", "0000101100011100", "0000001001000000", "0000101111010000", "0000111001110000", "0000111111110000", "0011010010100001", "0000110011000110", "0001101001000000", "0000111001110000", "0100111110110000", "0000110110110000"], ["0000100000010000", "0000111111110000", "0000101100010000", "0001110110100011", "0001110000100000", "0000011001111000", "0000111111110000", "0110011111100000", "0000011001100000", "1100001110000000", "0110011000110000", "0001110010100001", "0000101001010000", "0000100000010000", "0000011001000000", "0000100000010000", "0000001111000000", "0001001111110000", "0001000010100000", "0000001111000011", "0000101111010010", "0000100000010000", "0010010000100000", "0000010110100000", "0000010000100000", "0000100110010000", "1000100000010110", "0000100110010000", "0000110000110000", "0000011001100000", "0000001001000110", "0000010010100001", "0000001001000000", "0100011000100000", "0000001001000000", "0000111101010000", "1000101101110000", "0000100110010000", "0000001001000000", "1000011101010000", "1000010100100000", "0000111001110000", "0000111001110000", "0000001001000000", "0100111001110110", "0000001001110000", "0000000110000011", "0000111001000000", "0000100010010000", "0100100000010000", "0000111000000000", "0000001001001111", "0000100001110000", "0011101111010000", "0000100110010000", "0000101111010000", "0000010000100000", "0100101111010000", "0000111001110000", "0000100001010010", "1000011111000000", "0000101001010000", "0000100011010000", "0000011011111001", "0000000001000000", "0000101111010000", "0000100000110100", "1111001000111000", "0000111001110000", "0000001001000000", "0001111111100110", "0000111001110000", "0000101111010011", "0000101111010000", "1100011001110001", "0000000100000011", "0111101001000000", "0000000110000000", "0100010111111000", "0000111001110000", "0000000001000010", "0000000000110000", "0100101110010000", "0000111111110000", "0000111001110000", "0000101001010000", "0010001001000000", "0000000110001100", "0000100001110100", "0000000000000000", "0000011001100000", "0000101001010100", "1000100000010000", "0000111111111000", "1000111001110000", "0000100000010000", "0000010001100010", "1000001101000000", "0000101001010000", "0000000000000000"], ["0011101001011100", "0000111001000000", "0000010010000000", "1000110100110000", "0100000010011001", "0000110000110010", "0000101111010000", "0000010110111011", "0000110110110000", "0011000000100000", "0000011001100000", "0001101111010000", "0000110000110011", "0000111001110000", "0011110111110011", "0011000000000000", "0010110010011101", "0000101111010000", "0000011001100110", "0000000000000000", "0000100000010000", "0110101001010000", "0001110001100010", "0000110000110000", "0011101111110100", "0000111000010110", "0011111001110000", "0000001001000000", "0000000001000010", "0011001100000000", "0000011001100000", "0001111001101100", "0001101011010000", "1000111001010000", "0100111000110000", "0000101001111000", "0000110000110000", "0001101001000011", "0001111111100000", "0011001111000000", "0000101111010000", "0000101001010000", "0011101001011000", "0000111111110000", "0000000110101000", "1000100110010000", "0011101111010000", "0000110011110000", "0010010110011011", "0001001011000001", "0000101001010000", "0000000000010011", "0011111001110011", "0000101011010000", "1101100110011100", "0000000110000110", "0110101001000001", "0000100111110011", "0000100000010011", "0010011111000000", "0011010010100001", "0000001001000000", "0011100011010001", "0100000000000000", "0000111000110000", "0011111001110000", "1001111100110000", "0010111001010000", "0001111001000000", "0110110110001000", "0000100000010000", "0000000000000000", "0000101111010011", "0100001001011000", "0000100000010000", "0011101001010000", "0000011001100000", "0000010001101011", "0110000000000010", "0000011111100000", "0100111110000000", "0000110110110000", "0000111011110101", "0000011001100000", "0000101111111100", "0000111001110000", "0000101001010011", "0010010010100001", "0000010010100001", "0010100000010110", "0000111001110000", "1100010110100011", "1000000100000000", "0100000100000000", "0000111001110000", "0000101111010011", "0000100110010000", "0100111000110100", "0011001001100100", "0000010110000011"], ["0000100001110000", "0000001001010000", "0000010100100000", "0000101001010000", "0000011001101100", "0000110000110000", "0000111111110000", "0001101111000000", "0000000000110000", "0000001011010011", "0000100110010000", "0000101001010011", "0000011111100000", "0000100000010001", "0000101011011000", "0100101000110100", "0000011001100000", "0100111000111101", "0111000000000011", "0001101111000000", "0000001001011000", "0010000110000000", "0000110110111100", "0000001001000001", "0000110110110000", "1001000010100000", "0011001111000000", "0000010010100001", "0000100000011001", "0000001100000000", "0011111001110000", "0000101111010000", "0000101001010000", "0110111111110000", "0000111001110000", "0000111001110000", "1100000010000001", "0000110010110000", "1110111101110000", "0000100110010000", "0001101001000001", "0000001001011011", "1100001000000000", "0001110010110001", "0100001001000000", "0000101111010000", "0000001111010000", "0000000000011110", "1000000111110000", "0010010100000000", "0000011001100000", "1011111101100000", "0000111001110000", "0001110111100000", "0110110000000000", "0000011110110011", "0000110000110000", "0001101001000000", "0100001111000000", "0000101001011000", "0001110000100000", "0000110000110000", "0000100000010000", "0000111011111101", "0000001100000001", "0110101111010000", "0010101001010001", "0000100110010011", "0000000010000111", "0000000001110110", "1000001100000000", "0000001001000000", "0100101001110000", "0000111011110000", "0000111011010001", "0000001111000000", "0000101100010011", "0000101001010000", "0011101001010000", "1000001100000011", "0110110001110011", "1000101001010000", "0100011011100000", "0001111001100011", "0000000001000110", "0000111111110000", "0000101111010000", "0000001001000110", "0000011111100000", "1100000101100000", "0000111001110011", "0000001001000011", "0000000000000000", "0000101001010110", "0000101001010000", "0010101110011100", "0000100000100111", "0010110100010010", "0000011011100000", "0000001110000001"]], "jw_6x6_interaction": [["000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000000000000000000000"], ["000000000000011001000000000000000000", "000000000100001000000000001000000100", "000000000001100000000000001100000000", "000000000000000000000000000000000000", "000110000000000000011000000000001100", "000000000000000000000000001000000100", "000000000000000011011000011000000000", "000000001000000000000000000000001100", "000110100000000001000000001100000000", "000000011000000000001001110100110010", "001000000100000000000000000000000000", "000110000011000000000000001100000000", "000000000100001000100000000000000100", "000000000000110000000000000000000110", "000100000010110000000100000011000000", "000100000000001100011000000000000000", "000000000000000000000000011010010000", "100000000000000010000000000000000000", "000100001000001100000100001000000000", "000100000000000000001100000000000011", "000000000000000000000000011100001001", "000000000010010000000000010000000011", "011000000011010000001010000100000000", "000000000000000000000000110011000000", "000000000110001100000010010000000000", "000000000010010000000100001000000111", "000000010001100011100001000000001100", "000010010001100000000110000000000000", "000000001000000100000000110000000000", "000001100000000000000010000000000011", "000001000010010000000000011000000000", "000000010110000010000100001000000000", "000000000000001100000000001100000100", "000000000010110000001000011100000000", "000000000001101000000100010000000010", "000011000000000000110000000000000000", "000000000000000000000000000000001100", "000000100000000001010000000000000000", "000000000000000000000000000000000000", "000000000000000000000000001111100000", "100000000000000000000000110000000000", "110000000010010000000000000110000000", "000000110100000110000000000011000000", "000000000000001000000100000010010010", "000010010000000011010000000000000000", "000010010000000000000000000000000000", "100000000000000000010000000000000000", "000000000100000000000000110000000000", "000000000000000000011000000000010000", "000000011110110000000000000000000000", "110000000000000100001110000000000000", "000100000000000010000000000000000000", "000000000000000000000000001100110000", "000000000000000000000000000000000000", "000100001000011110010010000000000000", "000001000010010000000000000010000110", "000000000011010000011000000000000000", "000011000000000000001011000100110000", "000000010000000010000000000000001100", "011101101111011000000010001100000010", "000010011000000100001000000100000110", "001000000100000000000000100000000001", "001000000100000000000000000100000000", "001101100011000000000000000000000000", "011000010000000000000000000000001000", "011000000000000000000000000000000000", "000011000100001000000000000100001000", "000000000000000000000000000000000000", "000000000000000000000000000000000000", "001010010100000000000000000000000000", "000000100000110001000000110110000000", "100000000001000000000110100000011001", "000000000000000000000000001000110000", "000000011000000000000000000001100000", "001100000000000000000010010000000000", "110000001110000100001000000100001011", "000000000000000000000000000000000000", "000000000000001100000000000000000000", "010000100010000001000000000011000000", "000000100000000001000000000000010000", "000000110000000000000000000100001000", "000010000000000000000010010000000000", "000110000000000000000000000100001000", "000000011000001000001100000100000000", "001000011100000000000000000000000000", "000000000000000000000000100000000001", "110000000000000000000000000000011000", "000000000000000000000000011000000000", "000000000111001010010000000000000100", "000011100000000001000001100110000000", "110000000010000000000000000000000000", "000000000000110000000000000000000000", "110100001000000010000000000100000000", "100000000000000000000011000000011000", "000000000000000000000000001000000100", "000000000000000000001000011000000000", "000110000000000000100110000000000000", "000000000000100000011001000000011000", "000000000111001000000100001000000000", "000000000010000000001100000000000000"], ["000000000000000000010000000000011000", "000011100011000000001000110000000000", "010000010010000000000000100000110000", "000000000000000011000000011000000000", "000000000000000000000100000110000010", "100100110010010001011000000101110000", "000100001100000000000000000010010000", "000011000010010000000000001000000111", "000000000000000000000000000000000000", "100000000011000000000010010000000000", "001101100100000000000100000011000000", "000001100000000000100000001000000000", "000000000000000000000000000000000001", "010000000000010000100000000000000000", "010000000000000010010000100000000000", "000011000000000001100000000000000000", "010000000000000000000000000000000000", "000000000000000000000000000000000001", "000000010010000000000000000000000000", "000011011000000010000010010000000000", "000000100000000001000000000000000001", "000011000000000000000000000000000000", "000000000000000000000000000000000000", "000100000000011000000010110000000000", "000011000000000000000000000000000000", "000000000000000000000000000000000000", "000000000000000000110000000000010001", "000011000000000000101100000001000000", "001000000000000000000000000100001000", "000100000000000000100000000001000000", "000000001010010011000000000000000000", "000000000000010000000000000000000000", "000000000000000000000000000110000000", "000001000001110000100111000001000000", "010001000000000001100000000001100001", "000000000010000010100000000001000000", "000000000000011000000000101100000101", "000000000000000000000001100011000011", "000001100000010000000000011000000000", "010011000011000000000000000000000000", "000000000000000000100000000000000000", "000011000000000000000000000000000000", "010000010001000010001100000010010000", "000011000011000000000000001100000000", "001100000000000000000000000000000000", "000000100000000000000000000000000000", "000000000000000100000000000000000011", "000000000000000000000000001000000000", "000000010000100010010011010111100000", "000000000000000001000000010000001110", "000001100000000000000000000000000000", "000000000000000100000000000000001000", "000010010011000000100000000000010000", "001000110110010010000000000100001011", "000000000000000000000000001001101000", "000100000100001000000000000000000000", "010000000011100100001101000000000000", "000000000000001100011000000000000000", "000000110000001111000000000000000000", "101000000000000000000000000000000000", "001010000101000000000000000110001000", "000011000000000000000000000000000000", "010000010000000000011100001000000000", "000000000000000000000100000000000000", "000000101100000000000000000000000000", "000000010011001000000000000000000000", "000000000000000001101100000000000000", "000000000000000000000000001000000000", "010000010000000110000000100000000001", "000000000010000000000010000000000000", "000000000000000000001100000000000000", "000011001100000000000000000010010001", "110000000000000000000000000000100011", "000000000000000000000000000000000000", "000000100000000001100000000001000000", "000011000000000000000011000000100000", "000000000010000001100000000000000000", "000000100000000000100000000001000000", "000000000000000000000000000000110001", "000000000000000000000010000000011000", "000011000000010000000100100000100011", "011000100000100011000000001000000000", "000000000000000000000010000001100000", "000000000000000000000100000000000000", "110000000000000000100101001000000000", "000110010000010000100010011001000000", "000000000000000000000000000000000000", "000001000000000000101000000100000000", "000000000000000000000000000000000000", "010010000000100000000001000000001110", "001000000100000000000000000000000000", "000000000010010000000000000000000101", "000000000000000000000000110000000000", "000000000000000000000001000000000000", "100010000100000000000000000000000000", "000000000000000000000000000000000000", "110001100000000000000010010000000000", "001000000000000000000111010000011000", "000001100000000000010000000000000000", "010000000010000000100000000011000000"], ["111010000101001000000000011000000000", "000000000000000000111000000010010000", "000000000100001010000000000000000000", "000001100010000000000100101000000101", "000000100010000001000000000000000000", "000000000000000000100001000111000000", "000000000000000000000000000000000000", "000010000000101110010010010000000000", "000001100011001100000100000000000000", "000100000000000000011010010010010000", "000000001100010000100010000001010000", "000000000000000000110000000001000000", "110000000000000000000010000000000010", "010000000010100000000001000000010000", "010010100000010101111000000111000000", "000010010000000001100000110000000000", "000000001000000000000000000100000000", "000000000000100000000001100000000000", "000000000000000000000000000000000000", "010000000010011000000010000000000000", "000000110000000010010000000000000000", "001111000000000100001100000000000000", "000000100000000001000110101000000101", "000000000000000000000000000001100000", "000000000000000000000000000000000000", "000111000000001000000100000000000000", "000000000000001100000100100000001111", "000011100000000001000000000000000000", "001000000000000001001000000100010001", "000001100000000000000001010000010000", "000000000000000000010000000010010000", "000000010000000001100000000000000000", "000000001100000000000000000000000010", "100100001000000000000010010000000011", "010010110000000000000000000000000001", "100000000001000000000001100000000000", "001000000100000000000110000011000000", "000000000000000010000000001000000100", "100000010101000010110000000000110100", "000010000000000000000000000000000000", "000001000000000000000110000000001100", "000000001100000100000000000000000001", "110000000000101100000001100000000001", "000000000000000000001010100010001100", "000010010000100000000101000000000000", "000000001000000100100001100001000011", "000000000000100110011001000000000000", "011011000011000000000000000001000000", "000010010110001110000000000000000000", "101101000001000000011000000010010110", "001000010100100010000010011100001110", "000000000000011000010110100110001100", "000000000000010010010001000110000000", "000000000000000000100000000110001000", "110000000010000000000000000000010110", "000000000100100000000101000001000000", "000000100100011000000010000100001011", "000011000010000000000000101100000001", "000000000000000001010100000000000100", "000011000000000011000000000000000000", "011000000110011000100000100001000001", "100000000000000000000000000000000000", "000000000000010000000000010000100011", "000000000000000010010000000000000000", "000001100010000000010000001101000001", "011101100000100000000000000100000000", "000000000000100000000001100110000001", "000000000000000110000000000000000001", "000000000000000000000001000000110000", "000000001000000000000000100011100101", "000000000000001000000100101000000000", "000000011000000000000000000110001000", "000000100000101100000110101100001101", "000011011100010011000010011110000011", "000001100000000000000000000000000000", "000000000000110000100010000000000000", "000000000000000000000000110001001001", "000001100000000000100000001001000001", "000000000000000000001100111010010001", "000000000011010000000000000000001100", "000000000000000001000100001000000000", "000001101100000000000000100010010001", "000100000000000101001000000000000011", "000010011011000000100000011101001110", "000000001010100000000000001100000011", "001100000000110001001000001000000100", "010010001010001000100000001001000000", "010000010000000000110000000000001100", "110000000101001000000111111000001010", "000000000000000000101000000100000000", "000100100000000001000000001100000000", "100000011111101000011001000000000001", "000000100000000011000000010000000010", "000000000000000010000000010100000011", "000000000000000100001000010100010010", "000011000000000000001001000100011000", "000000000000001010010000000000000000", "000000000000000001100000000000000000", "000000011001110000000000000000000000", "000000000000000000000000010000000010"], ["011000000000000000000000000000000011", "000000000001000010000000000000000000", "000000000110000000000100101000110001", "000000000000000000000000000011010001", "010000100110100001000001100000000001", "101000110101000000011000100010000001", "010000010000100100001110000000000011", "011110100001110100000000000000000000", "010000011000010010001010100001000001", "000000000000000110110110000000011000", "000000000000000010000000000100000000", "000000000000000000000000000000000000", "000000000000001100000100000000000000", "100000000000001001000000100000000100", "000011000100010110000000001001100100", "000011000000001000000000000000101000", "000000000100000000000000000000000000", "100010000000000001111000000000001100", "111100000000000000101000010011111110", "000000000000000001000001010000001000", "000000000000000001111100000000001000", "000000000000000000110001110000000100", "000011000000000000000001010010010011", "111001100000001111000100000000101000", "000001000000000001100010000110001110", "000000000000000000000000000000000000", "000000100000010100011000000000000000", "000011011000000000100100001000000110", "101001100110011000110100011100000001", "111100001011010000000000100000000011", "000000000000001001000100000000001000", "010010001000100000001000000000000011", "000000000110000000000000000000000100", "000010010000000000000000000000000000", "010110001000000011000110000000000000", "000100001011000000000000001000000000", "100000000111100000000001011000010011", "000000000000000000001000101000001001", "000000000010011010000100000000000000", "001001000000011111010010000000000000", "000000000000000000000000100000000011", "010011000000010000110010000001110001", "011001001011100010010000000010000100", "001000001111000000000000000000000000", "000010000001000100010000100000000001", "100100011001000000010001011100000100", "001010000000000001100101001000100000", "001110010000000011000000000000011000", "000000000010010000000000100011011011", "000100000000001100000000000000010000", "000100001000000000000000000000000000", "000011001000000000000000000010000000", "011000000000000000100010000000000011", "010000000010000000001001100000010000", "001000000000000100100000010000000010", "001000000000000000011000000010000000", "001011000000000000000100000000000000", "000000000111110000000100000001000000", "000010011100001000000000000000000000", "000000000000010000011100100000000000", "000000000000001000000010100100001001", "000000000000000000000001000000000000", "000010010010000000000000000000000000", "000000010000000000000000000000000100", "000110100000100011010010010011000000", "000011001000000000001000100100001101", "000000000000000010010000000000000000", "010000000100000000000001100001100011", "110100000001000000000100100000010000", "000000010000000000111001100000010000", "000000000001010010011010000000000011", "000000000000010100111011100100111111", "010110010111000000000010001100000100", "000000000000000000001000001011010000", "001001000010000010010000000001000000", "000000000000000100000000010010000000", "000000000001001011000100000100001000", "001000000000000000000000001000000000", "000000001000000000000000100000001001", "000000000000000000000000001111000100", "000000000001000010000000000100000000", "000100010010000100101010100001000000", "001111100100011101000001110110001100", "000011000110001110011000001101100000", "000000000000001000000000000100000000", "010100100010000011110000000001000000", "000000000011000000000100000110000000", "000000000000000000000000000000000000", "010011010000000000000101001000000000", "000000000010000000000000000110000000", "000001110000000010010101110000000000", "000000001000000000100100001001000010", "000011110010000001000000000000000000", "101000000000010001000010000000000000", "001101000000000000000000000001001000", "000001110000111001100110011000100000", "011000000000000000000100000000000000", "001100010000001010100100000001000000", "000000000110010000000011000000000000", "000000000000001010011000000000001000"]], "jw_6x6_hopping_setting_0": [["011110011000011000000110000110011000", "011110000110011000000000000110000000", "000000011110000110011000011000000110", "011000000110000110000110011000000110", "011110011000011110011110000000000000", "011110000000000000000110000000000000", "000000000000011110000000011000011110", "000110000110011110011110011000011000", "000000011000000110011110000000000000", "000000011110011000000000011110000110", "011010011110000000000000011000000000", "000000011000011110000110000110000110", "000000011000000000000110000110011000", "000110000000011000011110011000000000", "000000000000011000011110011000011000", "000000000110011000011000011110011000", "011110011110011000000000000000000000", "000110010110000000011000000110011000", "000000011100011000000110011000000000", "011000011110000110000110011110000000", "011000000110011110011000011110000000", "000110011000011110011000000110000000", "000110011000011110011000011000011110", "000110000110000110000110000110011000", "000000000110011110011110011110000110", "000110000000011110011110000110000110", "000110000110000000001110011110000000", "011000000110000110011110011000000110", "011000011110000110000110000110011000", "000110011000011000011000011000000110", "011110011000011000011110011110011000", "000110011000000000000110011000011000", "000110011000011000011110011110000110", "011000011000000000000000011000011110", "000110000110011110000000000110011000", "000000011110011000011110000110000000", "011000000110000110011000011000000110", "011000000110011110000110011110000000", "000000000000011110000000000110000110", "011110011000000110000110000000000110", "000000000000000000011000011000011110", "000000011110000110000110000000011110", "011000011110000110011110000000000110", "000000000000011110011000000000011000", "000000000000011000000000000110000000", "011110011110000000000000011110000000", "011110011000000110011100011000011000", "000000011000011000011000000000011110", "011110011000011110000000000000000110", "011110011000000110011110000000011000", "011110011110000110011000011110011000", "000000000110011110011000000110011000", "000000011000011000000110000110011110", "000100000000000110011110000110000000", "011110011000000000011000000110000000", "000110000110011000011000000110000000", "011000011000011110011000011000000000", "000000011000011110011000011000011110", "000110000110011110000000011000000000", "011000000110011110000000000000000000", "000110011110000110000000011000011000", "011110011000011110011110000110011000", "011110011000000110000000000000001110", "011000000110011000010000000000011000", "000000011000011000011110011110011110", "011110011000011000000000000110000110", "000110011110011110011000000110000110", "000110000000011000011000000110000110", "011110011110011110000000010000000110", "011000000110000110000110000110011000", "000000000000011000000000011000011110", "000110000110011000000110011000011000", "000110000000000110011110000110000000", "011000000110000000000000000000000000", "000110011000000000000110000000011110", "000110011000000110000000000000011000", "011110000110000110000000011000000110", "000000011110011110011110000110011110", "011110011110000000000110011000011110", "000000000110000110011000000110000000", "000110011000000110011000000000000000", "011000000000011110011110000000011000", "011000011110011000011000011110011110", "011000000000011110000000011110011110", "011110011110000000011110000110011000", "000000011110000110011110000110000000", "000000000000011000011110000000011010", "011000000000000000011000011000000000", "000000011000000000000000011000011110", "000110011000011110011110000000011110", "011000011110000000000000000110000000", "011000011110000000000000000110011110", "011000011000000000000000011110011000", "011110011110000110000110011110000110", "000110000110000110000000011110011000", "011000011000011110011110011000000000", "011110011000011110000110011000011000", "000110000110011000011110011000000110", "000000000110011110011110011000000110", "011110011000011000011000000000011000"], ["000110000011011000000000000000011111", "011100000000000000000010000000011100", "011000000000000010010011000110011000", "011000000000000100001100000000110110", "000110000110000000011001001110011000", "011000000110111010010110000010001100", "000001111000011000011000000000000000", "000000011000000010010110000000000110", "000000000000000010011110000000000000", "011000011000000000011110010000000010", "011000000000000000001110011000011000", "000000001100011100100000011111011000", "001110001100000000000110011110000000", "000000000000011001111110001000000100", "011110001100000000010000000010000000", "010110000010110100011110000110000110", "010110000000000100001000011010011110", "011000111101000000001000000100001110", "011100001000110000000110011000011110", "011110000000011100011010100100000110", "000100000110000000011000001000000011", "000110011011011100000110011000000000", "000111100000000110000010000100000000", "011000000110000110010000000110000100", "011110001000011100011110011011000000", "011000000010010000101100011000000110", "011000110000001110100000110001000000", "011000010000011110001110110000000000", "000110000000011000000000000110000010", "000000000110001000011100000110011000", "000010010000000001100010010110000000", "011001100010010000000110011000000000", "000000000110011100111110011110001001", "000000000000000110000000011110101101", "011000000000000010010110000000000110", "011000000000011010011110000000011000", "000110011000000000011000000110000000", "011000011100001010010000001110000000", "000000011110010000011010000000011000", "011110000000000000000000000010010110", "000000011000011000010000100111110001", "011110001111010000011010011110000000", "011001111010010110000000110110110001", "011000011110000000000110000000000000", "011110011110001110110000011000011110", "000000000110011110100111001110111100", "001100011000111000000111000000011110", "001110011101111000011110111100011110", "110110000111100000000000000000000110", "001101100110001110010000110110000000", "011001111110000000000110000000000111", "000110000000011110000111111000000011", "000000011000000000000000000000000000", "011000000110011110001100011100001000", "000110001000011110000110000110000011", "000110001000000000000000001110110110", "100000000110011000000000000110000001", "001000000000011000000110100000000001", "001100011010011100011000011000011000", "000110000010010000110110000000011110", "000000000010010100001000011000000110", "000110001110011100000110000000000000", "000110001100100110000001110110000110", "011001100000001000011100001100001110", "011110011000000000001100000110011000", "000000111000011001000000000110000000", "000000000000000000000000111100011110", "011000000000011000011110000000000110", "011000000000011000011010010010010000", "110110011101001011011000011110000000", "000110000000000110000110011010010000", "001000100100011001000000011000011000", "011110100000000111011000111000000001", "000000011000000000011000000110000110", "011110000011001000000100000110001100", "000000011000011000000000110110000110", "001000000100000000000000000110011000", "000000011110011000011000000000110110", "000000011000011000000110000010000000", "000000011100000110000000011110001100", "000110000010010000011011010110011010", "000000010000011010000000000110001100", "000000010100011000000100000000000000", "001100011110000110000110100000000111", "000000000110000000000101101000000000", "011010011000000000011000000000000000", "000000000010010000001100011000000000", "010010011110000011100110000111000110", "011000011000010110000000000110000110", "000000011011111000011111011000000000", "000110010110011010000110000100001000", "011110100000000000011110000000011110", "011000000000011110011110000000000011", "000000111110000100000000100000011001", "011000000110000011001111000000000110", "000000001100000011000110000000011000", "000000011000000000000110000000000110", "000000100000000000000000011100000000", "001100000110001100000000110110001100", "000000011110000100001000000000000000"], ["000011011000000000101010110100000001", "010000100000001000011000000110000000", "101100010010000110111000000001000000", "011000000010111101011110011010010110", "000000000110011000000000011000000000", "110100011000000000011110011110000000", "000110011000000110000000011110110011", "010111011010011100000000000000111000", "011110000000000110111000000111000110", "000001111111011100000010010010011110", "111110011000000000000110000110000001", "000110000000111000000001011000000110", "000110011111000000011010000000000000", "011000000000000110000000001000011000", "000111111100001110000000011110011100", "011000011010011100011000000100001100", "011000000110001100000000011100011000", "000110000000000110001100011100110000", "110000011000000000000110000110110001", "100100111010001111011001110001011110", "000000011110000000000000000110000110", "000000011110010110000010110110011000", "000100000000000000011110000000000000", "011000000110000000011010011000110110", "000110000000010101100010000000000000", "000011011001000011000000000000000000", "011000000000000000011000011000000000", "000000000000011000000110110000000111", "000100001000000000001100000010000011", "000000000010111110010111111010000110", "000000100011000110000000011100000000", "000000100110000110000000000110000110", "000000000110011000000000011000011110", "000000001100000110011001000100001110", "000000001000010100000010011000000110", "000000000000011000011000100110000011", "000011000110000110011100001000011100", "011110000100011110000010000110000110", "010000011000000000001000011000011000", "100000011000001000000100011110000000", "000000000000000111100011000110011000", "011110011110001110011110000000000110", "000000000110000000011000010001000110", "000011000000000000110000001000011000", "000011000000000110000000000110011110", "000011011000001001011000000000000000", "000000011000000000111110101111000101", "000110000000000000111000011111000000", "000000011110000000011000000000011000", "000000011110000000000000011000000000", "000000000000011000000000000000000000", "011000000000000000000110011110110000", "000000011010011110001110000000000000", "000000000110001100000000000000011110", "000000000000000000000000000000000110", "001000011110011110011000000110000000", "110000011000000000110000010110000110", "000110000000011000011110000000000000", "000110000110000000011000011110001110", "011000010101011100000000011000000000", "011001000000010000011110000110011110", "000110000000000100001000000110011110", "001101100110011000000000010110000000", "000111100000000000000001000000011110", "000110000110000000001010000000000000", "001000010000000010011110011110000000", "000000000010110110011110000000011000", "011000011001100000000000000000000000", "000011000110000000011110000000011000", "000110000011000110011110011000000010", "000000011000111000011111110011011000", "011000100000000001011000011000000110", "010001111010000000010000000110000000", "111000011000011000000000011100000000", "000000000000000110000000000000000011", "000111100110000110000110000000011011", "000000010110000010000110000110011000", "011000011000011000000110000000011010", "000100011000011001100000100000000001", "000000000000010110000000011001000000", "000110000000000110100110010110001110", "001000011000000110011000000000010110", "000110011110000000000000000000000111", "000100000010010110000000000110000000", "011111100000000001110000000000000110", "000001111000011000011001100000011110", "000000000000000011011110000000011110", "000010011110010011000000000011000110", "011000000110110000011110011000000110", "000000111000011001001000000000011110", "011000011000011000010111000000000000", "000000000000110110000000000100001000", "110000010110001010001111111000011100", "011110010110011000010111011000000000", "011111111000000111011000000000000110", "011110000110111011000111000000011000", "000111111110111000000000011000011111", "011111000000011000111110000001000111", "001100000010010000000001000000000000", "011100000110000110011100011101011000"], ["000000000110000110000000000000000000", "001000000000000000000000100000011111", "000000000010010011011110011000011011", "011000000001000110000000000000011011", "011010111110010101000010000000110000", "000011000000011000011110000000011000", "011000000000000011011110011000010000", "011000000110000100000110000000111000", "011000000000001010000000010000011010", "000000000110001000011111000010011110", "000100001000011000001000001000000100", "001010010100000110011010000000111100", "000111100000000000011010110000000011", "100011000110000000100110000001011110", "000011010110000000011111000110001110", "100110011111001110000110000000000000", "000000000000010000111010011000000000", "000000011110110000000100001100000100", "010110000110000110000000010000000000", "001000000100100000100111010000000110", "011000100110000101100000100110010001", "000110011000000110100000011001000100", "000110011100001110001101000101000011", "001000010010010000011000011110011110", "000000011000011000000000000110000000", "011010000110000100011000000110110110", "001000000000000000011110000000011110", "011000010100110110000100000010000110", "000000011110000110000110000000000000", "001100001110001110011001110010001111", "011000011000000000011110011100011000", "000110000000010000011010000110000010", "011110010000000010010000010011011010", "100100011111100111011111110110000000", "000101101000000000110110000110101000", "000000010000110010000010000111000000", "001111011000000110010110000010011000", "011101001110000001100000000011010000", "011110011100000000000110000000110000", "011101101000000110000000000000000011", "011000000110011010001000000110110000", "011000011011011011000000011000000000", "000110001000000100000010000000011000", "000111011010010000000000011100001001", "110110000110110000000110001000011100", "011000100000011001000000100010000000", "011110011000000110001000011000011110", "011001000010000000001100010010010000", "011111000110001110011000001000000000", "011110000000011110010110011010011110", "000100000000000100000010000000000000", "011000000110011100000000000110000000", "000011000000101100011111000101110000", "000110010000110011101011000100000010", "011110000010010110000000010110000010", "000000001110000100001110010110000111", "000000111000011001000110000000000000", "000000000010011000011000111100001001", "011110011000001110000000010110011000", "011011000000011000010111000010010110", "011000011110011110000011011110010110", "001100101000011101010010011010000001", "001001000110010110011110011100000000", "000000011010011010011100011100000000", "001010010100011000000000011001010000", "001110000000000000110000000010110110", "000000000000000010011000011000001110", "111110010110000000011110000110011111", "000011011000001001101000000000001100", "111110000000011000000110000000000000", "001010010100011100001000011100000010", "000000111110000011101110000111000000", "111000000000011110011011010000000000", "011000000000000001000010011001011010", "000000000000011000100110000100011001", "011000111111011100011110011000000110", "010110000010010000000010000000011110", "010000001011000000010110011000101100", "011000011110000000000010011000000100", "000110111000001000000100000000001000", "010110000010000110000000000000001100", "011110001100011001000010001100011100", "000000000000010000000001000000011100", "000000011000011000011000000000010000", "011011010110001111000100011111010000", "011110000000110000011000001000011100", "011110000000000110100111011001110000", "001000001110001000010110000110000110", "000000011110000111000110000000000000", "000110110000000000011000011000010000", "011001000010010010010000111111000001", "000000011000011000000000100000011111", "011000110010000110000110000011010011", "000000011110000100000000000110000110", "000000000000011000001100000100011111", "010000001100000110110000000000000110", "010111000000010000110010011110000110", "000111111110001100000000000110000110", "011000111000011111111110000111100101", "000110011111011100001110000000000000"], ["000000111000011000000110011000000000", "010110110101000010011110000110000010", "000110000011011000000010011110000011", "010000111011101110000000010000000001", "001100000001110000000000000110000111", "110000011111011000001011101110010110", "000011100010000110010011000000011011", "011011000000000110000110000000110000", "000000000100000110001100010000000000", "000110100000000111011000100110011001", "000110011000011000000000001001100100", "001100011000010110000010000011011000", "000010000000111010100011011110000000", "010110010111010000000001100110000010", "110000000110111010000000010100000010", "000111011011011001111001000000011000", "001000100111100101111100011000000000", "000111111000011000000110010000000011", "001100000110101110000111000000000000", "011001100000011000111000011100000110", "000111100001100000101000011101011100", "000100001100001000011000000000000110", "100011010001011000001000011011000011", "111010000100000010000110000100011000", "011100100011010001011110000011000000", "011110000000000100000001000000111011", "000010000110000110000001100000110001", "110110100010010100100010000000000000", "111100000000000100011000000010010000", "000000100110000000000011011110000000", "000101011000000000100000000110011110", "011100001001111010010100100000000001", "011000100000000101111000000001011000", "011000011100011000011000000000001010", "001101011110000000000110011100111001", "000011011000000000111001100010100000", "110011111000000000000000000110011111", "101000011000000000000000001100000000", "001100110110011001011010011110011010", "000000110000000001011000011110000000", "000110000110000100001110100011000111", "011000011110000000100000011110000110", "001001010000010011001100011000100010", "100100001000000000000000000000011110", "000000011110011000000000001110000000", "001100111001000101011000000000000000", "001100000000000000010000011110000110", "000110000110011011011110011000011110", "011000011110000000000000011000011110", "011110011000000000111100101000011100", "000100001110000001001110000000000000", "111110000110000011000100011000000000", "011100000010000100100000011011000000", "111000001000000000010110011110000110", "011110011000000000111000001000100110", "100000101001110101011110001000000111", "011011011100001101100010010011010110", "000101011000000100000110110000011110", "000100001100011110011110000100000110", "000000000000000000000110011110000011", "100000011000010110100110000000000110", "011110000000110110011000110011001010", "010110011100100110000110100000100111", "001000011000000000011000011110000000", "001101110100011000001010010100101100", "011111100010001110111100110110000001", "000000100000010001000000011010111010", "011110000011000000011110001100000000", "000010000010010111011110011000000000", "000000000000000000100110001101001000", "000100001100000100001110001011000000", "100000001110101000011101000110000000", "001100011000000011011000000000000011", "010111110010010100001010000110011000", "000110011000000010010000010110000000", "010110000010011000000001111011000000", "000110000100000110000100000110011110", "000000001100011000011000000110110000", "011001111001101110011001011000001111", "000000000001111100001010001110000110", "011000101011110110000000001110000000", "011111000000011110001100011110011011", "000000111000001001011110100011010110", "000110100000000001000110100000000111", "010000110010000000100110000011000110", "000000000000000100010000000110000010", "000000000000000110010000000010000000", "000011001110011000000110011010010110", "000000011110011000001110111110001101", "000010000000000110110110000010011010", "101101100001100001010110000011000000", "000000101000000100100000111101000000", "000110011000000110000110001100001100", "111100001110011000010000100011011111", "010100000000000010010000010000000100", "100010000001010000000111100010001101", "000100011000001000000000111000011111", "010000000000001011001100011010010110", "000011000110000110010110011110000000", "011000100110000010000110011010000110"]], "jw_6x6_hopping_setting_1": [["100011110001100111111001111110011111", "000110011000111011110111111001100111", "100100001001000010010000101000000101", "000111111000111001100111100000000001", "000011110000110111111011011100001110", "110101101011110101101011010111111010", "010000000010110011110011100000000001", "011100001110100011110001010111111010", "101001100101010100000010100010010001", "111000000111001100001100000111111000", "011111111110100000000001011011110110", "101110010101010111111010101011110101", "110111111011000010010000001001100000", "101000000101101101101101110010010011", "111010010111010000000010011101101110", "011001100110011101101110101001100101", "010100011010100011110001111001100111", "100100001001010100001010001000000100", "000110011000000011110000110000000011", "001111111100001010010100000001100000", "101001100101001001100100001111111100", "010100001010111111111111010111111010", "000111111000100111111001011111111110", "011111111110010100001010111011110111", "100010010001100000000001110100001011", "011110011110110000000011010001100010", "111010010111100111111001010100001010", "101111111101110001100011010010010010", "111010010111010001100010001001100100", "000011110000010010010010000101101000", "001011110100100001100001000111110000", "110111111011100100001001010001100010", "110010010011110010010011101100001101", "010011110010101010010101110110011011", "011101101110111010010111110110011011", "011100001110010011110010001000000100", "110011110011001101101100110101101011", "100100001001011100001110101101101101", "100001100101110000000111011111111110", "010010010010100000000001010000000010", "100011110001000110011000101111111101", "011101101110100111111001110011110011", "111101101111100011110001101111111101", "010001100010111111111111100000000001", "100001100001100000000001111011110111", "000011110000100110011001100100001001", "010110011010000110011000000100001000", "001011110100101111111101000100001000", "010110011010110101101011111011110111", "111011110111001011110100000110011000", "100011110001000000000000001011110100", "101100001101001001100100011111111110", "001010010100001000000100001100001100", "011100001110001000000100010100001010", "000101101000010111111010110000000011", "101101101101100000000001111011110111", "001101101100101110011101110001100011", "100010010001010110011010111110011111", "101000000101111011110111100011110001", "000011110000110000000011001111111100", "000111111000101001100101111011110111", "111000000111100001100001000100001000", "100111111001100101101001011011110110", "110110011011001001100100000110011000", "011110011110010011010010010100001010", "001000000100110001100011111110011111", "101111111101001111111100011101101110", "001011110100011100001110111010010111", "111001100111001000000100100100001001", "001111111100011000000110000101101000", "110000000111001110011100111111111111", "110100001011110110011011100110011001", "000001100000010010010010110001100011", "110100001011011000000110100010010001", "101000000101100010010001000111111000", "000100001000100001100001000011110000", "100111111001100011110001010000000010", "011000000110100110011001000011110000", "101101101101010101101010011101101110", "000100001000010101101010101111111101", "110001100011101101101101100000000001", "111010010111110010010011001001100100", "110010010011100100001001101100001101", "100001100001100111111001011010010110", "010010010010000011110000111001100111", "010000000010011000000111101011110101", "011001100110010110011010101101101101", "010011110010101001100101101001100101", "001100001100001100001100101001100101", "111100001111111111111111011101101110", "111001100111100101101001101100001101", "110101101011111000000111110001100011", "110011110011010000000010110011110011", "011101101110110010010011111110011111", "111001100111110010010011001101101100", "101001100101001101101100110010010011", "100001100001011011110110100100001001", "001000000100111001100111011101101110", "000100001000011011110110111111111111", "100011110001011010010110001110011100"], ["111000000111001010010101101010010100", "011111001001101100001100100110000001", "001000011100100010110001011111011110", "011101101011101100001100101110010101", "110010010011101110010111100011110001", "111011100111111111001100010010010010", "111110111111001101001101110000001110", "001000000100011111111111100011110000", "101010010101001001100111111001100111", "111111001111101100111101100000011001", "101100111101100000000001001100001100", "111000010111000010010000000010010000", "001100001111100010110001011100111110", "110100001111001011111100101100001101", "001001100100100000011100100110001001", "101011110101010111001110111101101011", "001110011100101110011101010110011010", "001010010101110010011010011100000110", "001010010100000000100000100000010001", "001110001100110111111000010100001010", "000010010011011100111110111111011111", "101000010101011011111110110100110010", "000000000001111011110110100010010001", "100011110001001010011100010110010010", "110011110011111010010001001101111111", "111011110111111011110111110000000010", "001010010100100000011001000100000010", "101011110100101010010101010111111110", "010110011010111110011100110101011011", "111000010111010110001010001010010100", "100010011101000001010000011111101110", "110111001111001011110110111011110101", "101011110101001001100100001000000111", "110100001011101010010101100110011001", "001101101101111110011110101000110101", "101001111101001110000110000110011000", "001010010111100011110001100010011101", "011011110110101110011101100010010001", "110000100011001010010100011011111000", "110000000100101011110101101111001101", "010011110010001010010101111011110000", "000011110011100001100001000011011100", "111111001001000001100001100011110000", "011010010110010111101010000000001100", "100010010001101011110101101011110101", "101011110101101011110101000010010000", "010010010000111010010001001000000100", "111001101111101101100001011010010110", "010101101011100010010010110101101001", "101010010101000011110000001110001100", "101100111101111001100011010001110010", "100100111001000101101010011011100110", "011100001001100101111010010001101000", "111110011111011010011110101110000101", "111010010100000010010111100011110000", "100110011001101011110101011110011111", "101000110101111001100001101100001101", "111010011101001000000100011110011110", "000110001111110111111011101011010101", "101110011101101110011101000010010000", "001100001100101110011111010010010000", "100010010101001000000000010010000010", "111111111100101011110101110000000011", "101111111101110001110011111110001111", "111000000111000010010011101000000101", "000011110110000011110110000011001100", "001011110100001110010000101011110101", "100111111001001011110100011010010110", "111111111000011100100010100010010001", "100001100001111011111110101111110101", "111111001011110000000011000111111000", "101101111101000111111010111000011101", "110100011011100110001101000011110110", "111000000100011110011000101000000101", "110100101011110111011011111001100111", "110010011011000001100000000111001000", "011111111110110011100011001000010011", "101110011101111110011111000001101111", "101100001101001110111100011101101110", "001110011111100110011001101100001001", "000100001000000010010000010010010010", "100010011101001100001101100000000001", "111100001101001010010101101010010101", "001001100000100011000001100000000001", "111010010111001010010100011111111110", "000000001100000001100011011110011100", "000011110000101101101101011010010110", "100001100001011000001010011101100000", "101110010001001110011100101100001101", "101111111101011111111110000100110010", "111100011111111101111000101000011101", "100011000001101111111001111110011111", "110000000011111001100111110000000000", "000110011000110000101011101101000101", "001011000101100000110010011011110100", "110000000011111101011111100111110001", "110000111011011001001000101011110101", "010011110111101111101111110001001111", "010000010010000100011010101000100001", "001011110101111100001110011001111110"], ["101011110101011000000100110010010011", "100011000001110011000010001110011111", "010010010010000100001000101111111111", "000100001000011110011110100100001111", "010001100110001000000110111100001100", "111011110000101001100101011000000010", "000010010000101111111101101111111101", "111000011111010111100110010111011010", "010011110010001111111100011011000110", "000011110000101010010101111101001000", "001000000101010010010011001011111100", "111010010111111110011111000000000000", "100001100001000010010000011110011110", "111001100111101010010100101011110101", "101010010100110111111011100010010111", "100010011101011100001110001010010100", "111010010111101011110101011000000110", "001000000100010000011010011010010110", "010000000010101110011101011010010100", "110110001000101011110101111001100110", "011110011110110101101011001111011100", "111001100111001110011100101100001101", "000111001011101010010101001110010100", "100010011001110011110011001111011111", "001001111100000110110000110111011011", "101111111100111010011011011011100110", "101000000101010001100010011010010010", "111011110111101100001101000011111100", "010100011010101000000101111011110110", "100011110001001011010000110010010111", "101011110101111110011111111011110101", "101010010101011010010110011101101010", "111100000111001110011101000000000000", "101000000101010111001000011011110110", "111001100111011001100100101110000000", "001011110100000001100000110111111011", "001110011100101111111101011000000110", "011110111110101111011101110011110011", "101111111101100011110000111001100101", "001010010100000110111000100111111001", "010101101000101111111101011011110110", "101110011101101011110101000000000000", "011110011111001100001100000000100000", "001011010110000101101110011110010000", "000110011000011001101110110100000011", "111000001101000100001011011110011100", "000000011110110100101011000101000000", "001010010110001101101001101110011101", "101100110101101000000101000000000011", "101011001101000110111000111011110111", "010010010010010110111010101001100101", "011100010010011011110100101000000101", "101000000101100100001001111010010111", "111011000111000110011110111000000111", "100110011001111100000011101010010101", "100000100101011011010010001110111100", "001100001000001000000111101000011101", "100101101001001000000111011011110110", "000011110000111101101111111000011111", "010000000011100010010001110111011001", "101000000101101111111101100111111001", "100010010000000011111000001001111000", "100110011111110011110011011110011000", "100000000001100011010001110000000011", "100101101001000000110000101010000011", "010011110010000000000100001100011100", "100100011001110010010011111000000111", "101011110101100000000001011110011110", "101110000101100011110001110000000101", "001000000100101101101101100011000011", "010111110010101000000101100100001001", "011110011110001100001100111011110111", "001010010110101111111101100100101111", "010110001010111010010011101010010101", "001011110100001010010100101001100100", "001011111110101100011100011110011110", "100011111001000000000010010110011010", "111001100111010010011111001000000100", "110100101011101010010110100000000001", "100111011000101001100101001111111100", "101011110101111001100111100010010001", "110110010011110001100111001110111111", "110010010000100100001001110010011111", "011110011110001001100100001000000110", "001001100100010000001010000110010110", "111000001101010101100010101110011101", "011000000111000000000000000010010000", "100010010001000011000111101100001000", "001111111101101001100100000100000000", "101000000101000010011000111000010101", "101000000101100010010001010001111010", "010111100010100001100001001111011100", "111010010111010011110110101111101001", "111111100001111110010100011110011110", "100010010001100101101001100001111001", "010101101110011101001010100010011101", "101000000101100000100001100010010011", "011010001110110011100010100001100001", "011001100110101010010101110001100011", "111001100000000010010010100110011001"], ["110010010010111011110111010001110010", "100000011001110010010101010001111000", "110101101010011010010100101001100101", "101010010101111110011100111111110100", "111010010011010100101000111111111111", "000001100000110010011000001110001100", "000010000001000011110000001000110100", "111000000111111100001010010111110010", "101000011101100101101001000101111110", "010001000010010010000001110000100011", "000110111110110001100011011001100111", "101000100110011100001110001100001101", "111110011111110010011111001110011010", "000011110011100010111000000111011011", "011010010100000100101000001111111011", "000000010000100000000111111000000011", "000111001110000001101001110010000010", "010101001010001010010100000010010011", "101010010011100001101111010100011000", "100010100101001111111000010111011010", "111010010111111001111111100000001110", "100101011101101010010101001110110111", "000101101000001000000010101010010101", "100100010001100001000101100010010001", "111100001100001000000110111010010101", "011101000010110000000100111110001111", "110100001011000010010000011100011110", "101110011101000010011100101011110101", "100110001101101111101100110010010011", "101011010101001011000000110000011011", "101001100101110000000010000000001010", "101011000101001000010100111011000111", "100100001001001010010100001111111100", "011101101110111011110101010101001010", "101011110101110110010000000001011010", "000001000010001110011100011010000110", "101110011111000000100000011110011110", "011101000011110111101000101010010101", "010101111010011000101110111100000111", "111100001111101010010101010100011010", "101011011101100000000000011101001110", "000010001000001000110111110110001001", "100011011001111011110100111010010100", "011100001110001110011110001111111100", "010000111010100101000001100000000001", "110011000011101100001101101011110101", "010001100011000010010000110010010011", "111011110011000110000010101000000111", "100111101001111010010111101110011111", "010111111010101100001101001010010100", "011100101101100000001000100011000000", "110100101011111011110111011011111000", "001010010101111110010110000010010100", "011101101110000100111010110010001000", "000010011000111011110111001010010111", "001110011111100011110001110000000010", "001010000111010000111011101111011100", "001000000100101110011101001110011100", "101011110101110010000110110111100011", "000000000000010100011010101010010101", "010111101001011101000010011011110001", "000110011000000100001001111011110111", "011010010010101001100100111111100100", "101110000101101000000100111011100111", "110011011111011111111110101101111101", "111010010111011001111110011000000000", "000110011111110011010011101110000101", "100011110001101110011101100101101000", "100001100001011001000000100110011001", "000010011100011100000110101010010101", "111010111111100111100001110011110011", "111101101100111010010111100010010001", "101100101100101010100101111111111100", "001010010100101101101101001011110101", "001000000100001010010111110001100011", "111100001111101011110101010100011010", "100111000111101110011100010111110010", "101111111101011000001101101011110100", "101011011101001011111000000010010000", "010010010110001000000100100101001001", "000010110000101010011111000000100000", "001010010100001111101010001011110100", "011001100011101001000100111100001100", "100000001001111000000111011111111110", "011100000000011010010010001010000110", "101010010101000011111110011111110110", "111110011111110100101011001111001001", "101010010000010010010000111110011111", "001010011000111110011111111110011111", "000010010000001010010101110010010011", "001010000110000010010000111101011111", "000011111001101110011110000000011100", "000111101000010011011111001111111100", "110011000011010010011010001101101000", "110110111011000111001000001111111101", "000110010000011010010011010010000010", "001011100110001010010100101101101101", "100100001011101010010100100011000001", "111101111001010100001110010010010000", "101100001111010111101010000001001110"], ["001010010100100001100001111000000111", "001011110111110001100110000010000010", "011110011110011100101110100010010001", "101000000101110010010011001010010110", "101110100101000101001000100111111001", "100101101001001000000110001001101110", "101110011101011000110100011011111110", "010011000110000110011000010000111011", "110110010011000011011000001110011000", "010111100010111110011111100100001011", "110000000111101101001100111111101001", "101101101101001001000111011101101110", "111010010111011000000110101110001001", "000000110010001101100000000100001100", "110110011111010000000010000010010011", "001010000100001110010000101010010101", "000110010000001011100100011111111100", "001100001100000001010000000111110000", "010000001100111100011101000000000000", "100011100111101001111101100100001001", "111010010100001001111100101011110101", "010010000010011100001000011000100111", "111011000111100010010001111110010111", "110000000010001000001111001110011100", "010110001010111100001100000011110111", "101000010100010000000110111010010010", "001000000100001001100101111111111110", "000110000011000111101000010000111010", "001011110100100010010001101100011001", "010000100010111011001111000000110010", "010100011010000110000010101100111101", "011100011110101010011101111000100111", "001000000101100011110000111100010010", "000110001000000010010010100011110000", "101100010101000111001000110111101100", "010110011110011101100110000010100001", "101010010101110111101010110000000111", "100011000001000011110010111000000101", "100011000001010011000010101110011111", "101111100100011010100001101111111100", "110100011010010000000110000010011111", "011000011000110110001011110010110011", "001011110100110011011101110011110011", "001100100100010010010110101000000001", "110100011011111000000011001110010011", "001010010100111111011011100011111001", "101100001110111110011100110101101010", "100000110001011110000011101011110000", "111000000111101010001111011101110111", "100000010101001000100110100010000101", "101011000101010000010010110011101111", "010010010010000111111000110011110011", "000110001000001110011101110000000100", "000010101001110010010010010000001110", "101101001101111001100001111011000101", "111111000011111000000111111101111111", "110000000001110100011011010111001010", "010111101110000011110011101100001101", "111110110011100000011001101010010101", "011100011000111011110110000010010001", "000110010000111010110111100100001000", "011000000110000010011000111010010111", "011001110110010100011010001100001100", "110101101011001010010110100000011001", "101010010101101100001101111001000010", "001110011101010010011000111110011011", "101100001101010110011110001110011100", "100111111011000001100000111001111111", "001000010110001110111100001111111101", "010100000000100000000101111110001111", "001110011110110101001001000000100000", "011011000110000101101001101000011101", "100100000001111010010110000011010000", "001010010100001010010110010001110010", "000110000001101100011000110011110011", "111111110000111110011111101100001101", "110010010011110111111011001010010100", "111100001000111100010101111111000001", "111111001110100010010001011100001110", "110100101111101001010101010111100110", "100010010001011011111100010000011011", "011111000110111000001111010110010010", "001000000100110000010000011111101110", "010001000010000011110100101111010101", "011100101111111011100110100110011001", "011111010000111011100111110110010010", "111110011001000100101000100111000001", "111010010111101110011100010111111110", "000110011000111110011111111011100110", "100100001001010101001010111111111100", "011110011110110110011011011111101110", "001101001110110000001001000100001110", "100000000111100000110001000101111001", "111000000001011100001110101110001101", "001000101100011110000110101100001100", "100010010011011001001000100000011111", "001110011110010110011000100000011111", "010011000011111100000010100100001011", "011110000110001110010000011110011110", "110111101011001100001000010000001010"]], "jw_6x6_hopping_setting_2": [["110000001101110000110011111111110011", "110000001100111100110011000011000000", "001100001111000000001111000011000011", "110011000000110011001100001100000011", "101100110011110011001111110011000011", "110011111111111100000000001111111100", "001111000000110000110000000011000011", "000011111100000011111100001100111100", "111100110000110000110011111100000011", "111100001111000011111111111111001100", "000000000001111111111100000000110011", "111111001100000011110011001111000000", "111100110000000000111100110000001100", "000000000000110011110011111100000011", "000000000011110000111100111100000011", "000011111100000011001111001100111100", "001111111100111100111111000000111100", "000000000011001100000000001100110000", "110011000000110000001100110000000011", "110000000000110011111111000000001100", "001111000000000011001100000011001100", "111111111111001100110011000011110000", "001111111100000000111100001100110011", "110011110000111100110000110000111111", "000011000000110011110000001111001100", "000000000000001111111111110000001111", "000000000000001111111111110011001111", "001111000011110011111111001100110000", "111111001100000011111100111111111111", "111100111111111111000000001111001111", "110011111100111100000000001111110000", "111100111100111100000011001100000011", "001100000000000000110000110011110000", "110011001100111100110011110011001100", "111111001111001100110000110011001100", "001100100011001100111100001111111100", "111111111100111111001100110011000000", "000011001111001100110011001100000011", "110011110011111100001100110011000011", "001100000011110011110011111111111111", "001100110000000000001111110011001100", "000000110011111111001111110000001111", "110000000011000011000011001100111100", "111111000011000011110000110000000011", "110011001100001111110000111111001100", "110011110011110011000011001100000011", "110000111111110011001111000000111111", "000000110011111100001111110011001111", "111100000000000011001100111111001100", "001111110000111111111111001111110000", "001111110011110011110000001111111100", "001100110011111111001100111100110000", "110011001100110000000011110011110011", "111000000011001100110011110000111111", "111111111100001100110100000011000000", "110011111111000000000000000000110000", "000000000001110001001100111100111111", "000011000000110000000011000011001111", "110011110000001111110011001100111100", "000000110011000011000011111100000000", "111100000000000000001111111111000000", "110011110000001100111100000011110000", "000011110011111100000011111100001100", "110000001111110011000000110011001100", "110000001100001111110000000000111111", "001100000011111111001100111100110011", "001100110000000011000011110011000000", "000000110011000011111100001100111100", "110000110011110000000000000000001111", "001100001100111100111100110011111100", "110000001100110000000000001111001111", "111100000011001111111111110000110011", "111100111111111111000011001111001111", "000000110000000011001100110011111100", "110000001100001111111111111111110000", "000011110000110000001111111100001100", "001111000011110000000000000000111100", "000000110000110011000000110011110011", "111100001100111111001111001100000000", "111100001111111100111100111111110000", "001100000011001100000000111100111111", "000000000000111100111100000000110000", "001111001100001100000000001111000000", "001111001111111100000000110011000011", "000000000000000011000000001100111100", "001100111111001100000011001100110000", "001111000011110000111111111111000010", "111111000000000000000000001100111100", "001100111111001100110011110011110000", "000011111111000000001111001111001111", "001111001111110011001100110011001100", "001100111100000000110011110011111111", "110000000000111100110011001100110000", "001111110000001100000011110000111100", "000000111111111100110011110000000011", "001100110000110011111111111100001100", "110000111111001111000000000011110011", "110011001100111100110011001100000011", "001111111100111100000000111100001111", "000011111100110000000011001100111111"], ["111111001000110100111110011100111111", "110011110000111100000000110100011011", "011011001111110011111111001111001100", "000100001100011000110010111100000011", "000011001101001011111101100000111100", "111111111111111111111011010011110011", "011111001111111100110001101111001100", "111000010100001110010011111000000110", "011011110011001111110011010000111110", "110011111111111111110000110011110111", "001111110000110011111111110011111100", "001101101111000110011111111110001100", "110110110011111101000000111100111111", "011110110010110111111011111100001111", "111100001100111100111111111011111100", "010011110110001000110011110110001100", "000011111100011111111110111111010010", "101000000101000100111011110000111111", "011111110011111100111100111111000000", "111100111111000010011111100011111111", "001011011100101100110001110011001111", "111111111111111100111111010011111100", "001111111111000011001111000000111100", "111111111100111000001000000100000011", "111100111111111100001100011111111110", "110110111100111100111111001111110011", "110000001000001110001100001100001111", "111100111011000111111111110000110110", "001011111101100111110110110000001100", "111100111100011011110011110011110011", "110110110011000000000110001100001111", "000000111111000011000011011011111100", "011000001111001100110011111111111100", "001111111111001111110011111111100011", "000011000111111100111111110011001100", "111100011011011101000100110000001111", "110011000001100011001000001111111100", "111011100011111101100011111101111100", "001111000111111111101100111101001100", "011111001110111111111111111100110011", "101111111100101111111101101100011001", "110000110011110111111011110010000000", "111111110011101111110000111000111100", "111001101111111111111100001111111100", "111111110011001011111100110011111100", "110001111111000000110010110010011111", "110001011000110000111100001111001111", "110000111100110011000011010000011110", "101111010000010010110000111111110011", "001100000011111110011111001101111011", "011011011011001100001100111100110000", "001111111111111100001110111111111100", "000010110000110111011011110010010011", "000000010011111111001100111101110001", "000011111100000011110111110011110011", "001100111111111100110110011000001110", "011111000011110100111011111111110100", "001100011000111111111111110111111111", "011000011011001100001001110111110011", "111111001100111111011111100111001101", "001000111101001111110011000011111111", "011000000010010000111111110000110011", "111101001111110001001011001111110000", "111100111111111111111100011011110000", "111100111000010011001100100111111001", "110011011000001111000110111010011100", "000011001111101111110001111111111111", "010000110011011111001110110011001100", "111100000110001111000001101101000000", "001111111111001111001111110111111111", "001100000011001100111100000000001111", "111011110100101111111101111111111111", "010010111100111100110110001011000100", "111101100011001110000000001110010011", "110100111100010011001110111100110000", "110011111100000110111111110001101111", "011111001110111110111101111111110011", "000011111111111111111111001111001100", "111100110000111111000011000011111111", "010000001110110011111111111001110100", "011100011010011101111100110110010011", "001100101111001101001111111111111101", "111000011001100100110110111111001111", "111101001111110011000011000010001111", "001101011111111110111111110011001100", "111100111111000010011100111100000000", "110010011111111110010011110011110011", "110000111111111100001011111111111111", "110111000001101011110111111000010100", "111100100011110001000001101011111100", "011100001100001100011100111110111111", "111111101111111101111100011011111111", "111111111111111111111111000110001000", "001100110111101010011101110111001011", "111100111111111000111111110100001000", "001111111100111101101011100011000011", "011111110010001111111111000011110011", "001110011100001111101000000111000000", "111100100110010011111110001111111111", "110011110000111100111100111100001100"], ["000011111111111101111100100001101101", "100011001101111101001111011101111100", "001111001111010011110011110000111111", "001111110010110011110011001111111100", "011000111111011111001111111111101100", "111101101100110011001111110011000000", "110011000011110000001011110010110101", "111111000010001011111101110010000001", "110111111100000011001111001111111111", "011111000010000101001111111111111111", "001110110010001000111100001100100111", "110011001011111011111111001111111100", "000011001110010111001111110011001100", "111100100000111100111111110011000011", "100011110100001111110011001111001111", "111111001110110011111101100011111100", "111110110011110000000011110011000011", "101111000111110011000000110000111110", "111100111111110011001111110001001000", "111101101100001111111000000011111111", "110011100111001000000011111101101111", "111100001111111111110111111100111110", "110111111111110011100110111101100000", "111111111100001111111100100011110000", "000100110110111111001010010001110010", "101100111101111111000011111100110011", "000011000000111111110011101111111101", "111110001111101111101101000001111111", "111111111111110000000111111011111111", "001111001111111111111100110001001111", "111101101111111111100011110101110011", "110011001100111111110000111111111100", "110011001111111111001100001111001111", "001111000011110011111101000011000011", "000110111001101111110000111100110011", "001110111111111111000011111111110011", "111110111111110011111111111111110000", "111011111111111111001100111111001111", "001111001111001111110011101111111111", "000011111111111100111011001111011111", "111111110011101101000001101111110000", "010110000000001000001111001111000011", "111111110011000000111101101111011000", "001111110011111111110000010011111100", "110111000011111111111110000011011011", "111101101111110100001110010011000011", "011011101111110000100111011001101010", "101111001101111100111111000011111100", "011101101101110001111111111111111100", "001100111111111111101000111100111111", "111111000011000000001111101101101101", "111100100011001001110100111110011110", "110111001100110011000011000000001111", "110010101111001101011111000110111100", "000011111111111011110011110011001000", "111111110011001100111110010000111111", "110000001111100100111101000000110001", "000011001111111111010111011010110110", "111100001100000011000011110011110000", "001110110010110000110000110000000111", "111111000111111011000000110000111100", "000011110011001111111111101100111001", "001111111111110011111100001000111111", "111111001111110011111111111100111111", "111011111101000011001011000111001110", "111111001100111111001100000011111111", "001111001011110111111111111111111100", "001100001111000011001111001100111111", "110011111100000011001100110011111111", "110011011110011111001111001111111111", "110000111111111111111111001100110000", "001111110111001000001111011011111000", "110011001100001111111100110011101100", "000100110011001111110101101100000011", "111111111111111100111100110111000000", "001111111101001111111111111111111111", "111111000000110011001111111110011111", "110000111100100111001111110000111111", "000110111110010111111011000111110010", "111111110111001111100011001001111111", "111111001111001111000111100011111111", "001111011111000110111111111100111111", "011111000110000011101101101111110011", "001111001011110101101100111111110000", "000011101111101100111110000011111100", "000011110000100000111101111100110000", "110011111110101111100000000001001100", "101100110000111100000110000011011100", "001111110011001110001100111011010010", "001111111101100011111111111111110000", "111111001110001100110011000011000011", "100011111111001100111101100011011100", "001100111111111111111100000011110000", "001101000000011011001111110000110011", "110011100011111101001111111100110011", "000111001011111101101111000011111111", "110000110011101101000011111111000011", "111111111111001111011100001111001100", "111000110100111111111100111101100011", "001110111110001111001111111111101110"], ["111011111111111111001100111111001100", "110011111110110111110100011000110100", "111011000111101010011100000000010000", "111100111110011111111000111111110011", "110011000011110011111111110011110011", "111111111111111111011110011010110111", "110011001010011111000011111111100001", "011111001110110011101100101111111101", "110011001111111111111111111111111111", "110011110000110111100001111101110011", "111111011001110111001100000011011100", "001101100011111100011011001111001111", "111111110011111111000011111111111111", "111111111111111100110000111111110000", "001111111110011100111000111111111111", "110110001100110111101000111101001111", "110100011100110010000000001100011011", "001100010110110011110011110000111111", "110110110000000111111111111100111101", "001111101111111101011000001101001111", "011000110000001111110011010100110000", "001111000011110000111111110000111101", "001111000011000000111011001100111111", "111111001111110000011111010010111110", "111100111111110111001101110001100110", "111110110000110000010011101111110011", "111111111101111101000011111111110011", "110011001111000011111000111100110011", "111111111100111011110011111110111111", "001011110000111100001100111001010011", "110100101001101111010100101010001100", "110000101000001011001111110011110011", "110011011111111111000011111111000001", "110011000011000011110011111111001111", "000001011011111011110000000100111011", "111101111100110101100101111011110000", "111111110101001111000011111111110011", "111011110101101110111111001010110000", "111111000111001111101100101100000111", "001111000000110100111110001111111111", "101111110011100011001100001111111111", "111111011100110110111011111011001111", "111100011100111100111111000011111111", "111000101111101100111101110011111100", "100011000111000011001111001100001111", "001100111100001011111111111111111100", "100011000011111110001110011111110011", "000110001111010011110110110011001110", "110011110011111100111111110011110110", "111100001100111111111101101001101111", "110100101100100011110001110010111101", "000011001100011111111110110000001111", "010000110011110111011100001111111111", "111000100100111111110001001000001111", "110011111111110011111100111011111011", "000100010000110010111111111000111111", "110000110111111111111110011111001011", "111111001111110011001101100011110011", "010010110010010000110011001111100011", "110011111111010111111010111100000000", "011011110111001110110100111010000000", "000100111101001100110011111100111111", "000011110011011110101111101100111111", "111111110000110000001011110011001100", "111111011111110010110111110100111111", "111111000000111111110011111111001100", "111111111101100100000011111100111101", "001101101100000011001100111100110110", "110011011001101111011000111111110011", "001111110011001111000010000000111100", "001100000110111011001100111111110011", "111111111111001000001111000111111111", "001111111000100111011011010111011010", "011100110100110111101000001101111111", "110000101100001001001100001111111100", "001111111111001010011111111111111100", "111111111011110000100011111101111100", "111100111111110000000011111111110011", "110000111100111111000110110011111100", "101100110101111011111111000010001111", "001111000111111100001101000011111111", "011010101011101111001111011011111111", "001111011111111111111110111011001100", "011011001101100011110110011100001100", "001100110011000010001100000011111100", "111100000011000001110000001101111111", "000111101100100110011111111111110000", "110000101111111111000000110011000001", "111100000000001101011011001111110110", "011111111100111111001100110001111111", "111101100000101110000100110100111111", "111111111100110011011011100110001011", "110000111111001100111111111110011111", "110000111111111111111111111100111000", "000111111111000110000010011111110001", "110100001011111111110011011110001111", "011111110011001100000011110011111111", "010011111111110000001100001100000011", "001011110100000011101101111111110000", "010000000011100000000011011010011111"], ["110001101111000101101100010010111100", "001111000111000011110011001000000111", "010011011010110111011011111100111111", "110000101100001111110011111111001111", "010011101011000101100111110001110010", "000011001100111101110111001001110111", "111100011111000010110111101100111101", "011011001011011111000011111111001111", "001100110011001100111111110000110011", "001110110011110011001011001111000011", "001111110011000011111100101111101000", "110000011111000011110000000111001011", "110000001101001111010010110011111100", "011011110100011100001011111110111100", "111111000011011100110100111111111100", "110110001111011100011110110010001011", "110011100100001001101000000111001111", "111000011111100110101111011011001111", "111111110000011100110000101111001111", "001011000100111111110010011101100011", "001111110000101111100001101100001101", "110100110011110011111111001111110011", "000011001111100100011011110111000011", "000000111111001100111111111111000011", "111111000100010000101111111100001111", "000011111100111100100110001000111111", "001111110010000001111111100000100011", "111000111111000111110111000100111110", "110000111100000011110011111100111111", "110110000000111100000011001110111111", "110000110011110011111111100001111100", "001111000001110011111101100011110110", "011111001100011011111111111111111100", "111111000001111101011110011111111111", "111111110011000000110001100011111101", "000111010011000000111111110011111111", "011100010110001111000011101100001001", "110110001000111011001111111100111100", "110110001011001111110011111011111111", "011101101110011011010001111110110011", "001100011110110010001100001111111011", "010011110110110011111111001111111111", "001100000010001111110100111100111111", "111100111010010001101000111111111100", "111100001000001111011100001011011011", "000011000011010111011001101111111101", "111111110000111100110111001000001111", "001011110011110011111111111100001111", "000001100011111111011100101011001101", "101100110001001111111111110011001111", "111100111011000111110010110001101111", "010000001100001101001110111111111111", "111111110000111111111111110101010000", "000011111111111110111010011111111100", "000011111111011011010011000110000011", "001111010111001011111100000011111111", "111100110100111111010011110011001100", "111100111111110110111100001111001100", "111111001000111111110110001111111111", "110011000011111111010011111010010011", "111101111100101100110100110000110011", "001111110011110100000000010010010011", "000101101111111011101011111101110000", "110100001011011111000010001111111111", "001000110110001000000111000011111111", "111010001000000100101010111101001100", "110110111011110111110100111101001011", "100011101101001110011011111111101000", "101111100111111101010011011100101110", "010000001110110011001110011101100110", "111101001000100100111101001111111100", "011111110000111111111001110011000100", "111111110000001101110011000011111111", "111111100001101101101111111111111011", "111111001111111100111111000011111000", "101000111101110011000110001100110001", "110101001100100011111000111111001111", "000111111101111100001111001111111111", "111100000011010001101011110111110111", "111111111100010000101000001111001011", "111111111111000011110011110000100000", "110011001100100100101110110001110010", "111111110011100001100010111001001111", "111100110010010011000011001011101111", "001111001100111111111011110110111111", "110001011100110000111111111111111111", "000011110010011111111100100011100101", "100011110000110000001100010010000010", "000000110011101000111111010010011011", "111100010100010111111110000010110001", "110010000011001100001111111011111111", "111100111111111100000010111111001111", "111111101100110001001100111011110000", "110100001011010011011111111011011010", "111111011101100111001011111011110111", "010100001011011101100010000001110011", "111111111111100011000101110000000011", "001101100000101101101001000111110010", "110011110011110010010010111100011100", "110010101100001001111100000111110100"]], "jw_6x6_hopping_setting_3": [["000000110001100011001101101100000000", "000000100111111001100101101001000000", "000000111101101111111110011111000000", "000000011101101110001101101100000000", "000000101001100101100110011001000000", "000000010000000010101000000101000000", "000000100011110001001101001100000000", "000000011101101110011000000110000000", "000000000000000000100000000101000000", "000000110001100011000111111000000000", "000000011101101110100101101001000000", "000000010000000010011101101110000000", "000000110111111011010010010010000000", "000000100000000001011100001110000000", "000000111000000111100101101001000000", "000000011011110110100101101001000000", "000000011100001110011000000110000000", "000000111111111111000001100000000000", "000000101001100101100010010001000000", "000000101110011101000111111000000000", "000000101111111101101100001101000000", "000000101001100101010100001010000000", "000000100101101001000111111000000000", "000000011000000110101100001101000000", "000000101111111101110000000011000000", "000000011111110110101100001101000000", "000000111011110111011010010110000000", "000000101000000101100100001001000000", "000000111100001111011010010110000000", "000000111010010111010100001010000000", "000000100000000001100001100001000000", "000000000010010000101010010101000000", "000000001001100100000111111000000000", "000000010110011010010011110010000000", "000000101001100101110010010011000000", "000000001110011100100011110001000000", "000000010110011010100110011001000000", "000000010101101010010010010010000000", "000000110000001011001101101100000000", "000000011101101110011000000110000000", "000000001010010100100100001001000000", "000000110111011011100101101001000000", "000000010011010010011101101110000000", "000000011001100110011011110110000000", "000000100000000001110010010011000000", "000000100101101001000101101000000000", "000000111001100111001010010100000000", "000000100100001001110111111011000000", "000000010111111010010011110010000000", "000000101111111111101111111101000000", "000000101110011101000000000000000000", "000000001001100100100001100001000000", "000000111101101111100111111001000000", "000000101011110101000111111000000000", "000000000101101000011111111110000000", "000000101110011100001110011000000000", "000000000111111000010000000010000000", "000000100110011001001110011100000000", "000000110110011011100101101001000000", "000000010001100010001111111100000000", "000000011001100110000001100000000000", "000000100010010001011011110110000000", "000000001111111100101111111101000000", "000000100001100001100011110001000000", "000000010010010010110100001011000000", "000000111101101111100100001001000000", "000000111110011111001000000100000000", "000000110100001011101101101101000000", "000000110110011011110111111011000000", "000000111100001111011000000110000000", "000000010101101010001010010100000000", "000000000110011000101100001101000000", "000010110010010011111001100111000000", "000000010011110010001111111100000000", "000000000011110000001000000100000000", "000000101100001101101011110101000000", "000000011010010110101001100101000000", "000000001111111100101100001101000000", "000000001100001100110101101011000000", "000000100010010001011011110110000000", "000000100010010001110011110011000000", "000000101111111101100011110001000000", "000000000111111000101001100101000000", "000000110001100011111110011111000000", "000000101110011101110110011011000000", "000000000001100000000101101000000000", "000000100010010001101100001101000100", "000000101000000101011010010110000000", "000000110001100011001100001100000000", "000000100010010001111111111111000000", "000000100100001001001101101100000000", "000000000001100000100001100001000000", "000000000101101000110101101011000000", "000000001010010100010000000010000000", "000000011101101110100010010001000000", "000000101000000100111000000111000000", "000000000011110000101001100101000000", "000000001001100100101100001101000000", "000000111000000111111010010111000000", "000000110010010011011101101110000000"], ["000000000011110010111000000101000000", "001010011011000100111000110111000000", "000011100111110111001111011100000000", "000100001011110000110101111011000010", "001100101011110101100101101000000000", "000100101010010001101000011101000000", "000010001110000100000011000001001000", "000000101000000100010011110110001000", "010000101010001101111110010001000000", "000000100010010001101111111101000000", "001100111011110111010110011000000000", "000000111001111111001111001100000000", "000000011110011000101110011101000000", "000000101110011101100010011101001101", "001100010110010010100000000101000000", "101100111111000110001011110100000000", "000000111000100111001010010100000001", "010000001111101100001011110100000100", "000000101000101101101101000101000000", "000000101000001101000100110110000000", "000000001010010111011111110110000000", "000000011000011000001011110100000000", "000000101000000101010011110010000000", "000000011010010110111010010100000000", "000000011010010110111010011101011000", "000000001111001100111000100111001000", "000000011000000000110010000111001000", "001100111100001001001100000000000000", "000000011110011110111100101111000000", "000000101010010101101011110101000000", "000000000000001000001110010100000000", "001000000100000000101010010101000000", "010000000010000000100111111001000000", "000010011111110000001110100100000001", "001000000111010110101100001101000000", "000000011100000000011001111110000001", "000000000010010000101111111101000000", "000000100011110001100011110111000000", "100000100101001001001000000100000000", "000001101010010100100100001001001000", "000000000101111110101100001101000000", "100000111001000001111000011111000000", "000011001011110100000110111110000001", "000010000110000001011110011000000000", "000000101101101101010010010110000000", "000000011010000000010110010010000000", "000011010000001110111010011111000000", "000000001010011100010110010010000000", "010001100111101000111011000111000000", "000000100011000001011110010010000010", "000000011100110010010011110000000011", "000000001110000100010011001010000100", "000000110100001100101000000011010000", "000100001110011000000000010000000010", "000000001001100100001010010100000000", "000000101010010101010101111011000000", "000000101101100101011000010111000010", "100010010011100011101001101100000010", "000000000010110111011010100100000000", "110000101010010101010100111000010000", "000000000000010001101111100101000000", "000000001110011100110010010000001100", "000001100010010001000111011000000000", "000000111011001100011111110111100011", "100000110011010011001011000100000000", "000000000011110000101010010101000000", "001100011001101110100110011011010000", "000000110100001011101111111101000000", "000000011100001110000010010110000000", "000110101110111101101111100101000000", "000000101011110101111010010111100000", "000000100010010110100110001001000001", "000000011000000110111000000101000000", "000000101000000101110100111000001100", "001100100011111101001001100111000000", "000000100101111001010111101010000100", "000010001010010100100110011101001010", "000000111010010111110011110011000000", "011000101111111101101001100111010000", "000001101001111100100001100001000000", "000000110000000000101001100111000110", "000100101001100001001111111100000010", "000110001000000000001000000100110000", "000000101000000101000010011000000110", "000000101000000101101100001101110000", "000000100111111001101011110101000000", "000010010010010000100010010001000000", "000000100001100001101010010101000000", "000010101000100001000001000111100000", "000101101001101101110100001011000000", "001000100101110001110010001111000000", "001100101100001100101011110101000000", "000000001100001100101111111101000011", "000100111011010011101001100101011000", "100000001110011100001100110000100000", "000100011010010010100001101101000000", "000000010010011110110010011111000000", "000100001001111111100001100001000000", "000000101011110101010010010000000110", "000010111010010101111000000111000000"], ["100000110000000011010110011011000000", "000000100100001111000100001100000000", "000000101011110101000111111000100000", "000011011011110100111110011101000000", "000000111111111111010110011010000110", "110100100110001101011100111110000000", "000000011001000110100111111011100000", "000000100011110001110011110011001000", "000000000010010001111010010110000000", "000000100001100001101010010101000000", "000000001100000100110001100011000000", "001000011010010100010111001010000000", "000000111111111111101110011101000110", "000000101110011101111000101111000101", "000001101001101100011110011111100011", "000001110100011011110100111011000000", "010000010000100110101101111001000000", "000000011010010100010001100110000000", "000000101100001101010111001010000000", "000000001101111110111111111111000010", "000000000001100010111011110111001000", "000000111100001111011010011110000001", "000110010010010010111100111111000000", "000000111011000001011110011000000010", "000000110000000011001000000111000000", "000000101100001100110101111010000000", "100000010111001110111110000111001000", "000000111010010111111101111111000000", "000000101000000101000010010000010000", "100000010001000011111101111111000011", "000100011111111100100101101001110000", "100000001110000011100110011001000000", "000000110100101111111101001011110000", "010011111101001111001010010100000000", "000011000110111001101111111101000000", "000000101110011101011101101110000011", "000000001010010000001111000100000000", "000000010001100000111000000011000000", "100000001010010100000000000001100000", "000000010111110010000110011100001000", "110000000110111000000100101001000111", "000000010000000111101101101001000100", "000000101011110101100001100001000110", "000000110010010011000011010100000000", "000001100111111001000101111000000010", "000001011100001110100101001011001100", "000000110101101011000001100010110000", "000001100011000010101011110101001000", "000100011110011010011010010110000001", "000100101100000001001011110100110000", "001000011100000110011010000110000000", "000000100110011001010001100010011000", "000110100000000001111011110111000000", "000100111010011000101010010101000000", "110000100110011001111111111111000110", "000110110011110011100000000001000000", "000110111110011111111010010111000000", "000000001110011010011001100100000011", "000000000010010000110011111011000000", "000000010110011001101010010101000000", "000100111000000001111100001111000000", "000000100011110001011110011110010001", "000000110011010011101110011101000000", "000000001101100100111111111111000010", "000010110001111000101000000101000000", "001000110110011011101000000101000000", "001100101010010101110110111011000000", "000000100110011001111011110111000000", "000000011010010110101110011000000000", "000011111010010111111110000100000000", "000000111000011111100011111011000100", "000100001011010000000100000100000000", "011000110010010001010110000010000001", "000000100011000001001111111110011100", "000100110110011011001011110100000110", "000100101010010001101000100111000001", "110001000100001100111011110111000000", "000000001011110100110001101111000010", "000001111010010110100010110001000000", "100000101010010101000110011000000000", "011000000110001100101011110101000000", "000000111000010001111110011110000001", "000000110011110011101000000101110000", "000000110010010011000110011100000000", "110000001010010111110001100011000000", "000000100010010001001111001111000111", "000011111110111000101000000111000001", "000000000100001010100111000001000000", "000000001010010100001010010110010000", "000001101000000100100010010001001100", "000000001001101101101110011111000000", "000000011100011110010111101010000011", "000000101011110101100011110011011000", "000100111000000010011100001110000000", "000000000110111100011101001110000000", "000000101111111101100000010001000000", "001111111001100111100000101001000101", "010100011110101010010010010010011111", "000000100001110001001011110110000000", "000000111010010111101100001101110111"], ["011000101010010101010111110010000011", "000000101010010101101001100101010011", "000011101011110100100011110001000000", "000000000000011100011100000010000000", "000001101110011110110110001001000000", "010000110100000101100110111001000001", "000000011100110110001101101101000000", "000000101100111101101100000001000000", "001110011110010000101000000101000000", "000000001000010100011011110110001000", "000011001000000100110110011000000000", "000000001000011000000010010000000000", "001100001010000101100111111000000000", "000000000111111100101110001101000000", "000101111001100110010110011100000110", "000000011001101110101110000111000000", "000101111010010010111110000111000000", "000000010110011010001000001100001100", "000000000011110001101010010111100000", "000000111111110101011101000010000000", "100000110001000011101011110101000000", "100000001101001111111000000101100011", "001000000000000011000001111001000000", "100000010011010010111000111001001100", "000000000101101100101010010001000000", "000000100110001000111110011111000000", "000000000010011000100010010001000011", "000000001010000100011110011110000011", "000001010111000000001011110111000100", "000000110010010011011010010010000000", "000000100000000001001001100110000000", "000000011111111010011111101110000001", "011000111010010111111000000111000000", "000010001001111010000101111000001000", "100000110101101010110011010101000000", "000000100000101111100110011001101110", "000000001100001111001010010100000000", "000000101100001101101111000101000110", "000000101010010101000110001000000010", "011000001000100100011001001010110100", "000000100010010001101001001111000000", "000000101011110101000010010110000000", "001000111101001001100011111001000000", "100010011101111110110110001011000000", "000000101001110101010111101011000000", "000000101100001101100000111101000011", "001000111100001111010111111010000011", "000000110010000001100011110001000111", "000100101010010001011010011110000000", "000000111110011111001101101110000000", "001000110111111011111110011001000011", "000010011111011110000101100000000000", "000000001010010101001010010100000000", "101100001000000000101010010101000000", "000000101000000101001110011101100000", "000000111110001111110001000010000000", "101000000110100000110101111100010010", "000000100110011001001010010100000011", "000010101000000101110110010001000000", "100011001111011110101100001101000000", "100000111001100111100010010001000000", "000100000000000000101110011101000000", "000000011100101110011010010110011000", "000010111001100111010110101110000001", "011110000100110000101100011001000010", "000000100011110111010100011000000000", "000000110111111001001110011110000000", "000000110010011111010011100110000000", "000000000100001111011001100110000010", "000000001111111100111001100111000000", "100000101010010101100111001001000000", "001100010010000111001100111110110001", "000001111010010110001110011110000000", "000000011010010000001110011100000000", "011000001010010100001100001100000001", "000000010110111000100000000000010000", "000000010010110110111000011111000001", "100010110101001011011010010100010001", "000010100100010001111101100011000010", "000000011000100111000101101010000100", "000011001111111100100111111111000000", "000000111101111111000010011000100100", "100001001111011100011000000000000000", "000001010110111010111001011110000000", "000011101101100101001010010101000000", "000011100011110001101100001101000000", "000000001001111100111100001111000000", "000110001100001100001010010100010000", "000100110110100010101111001101000000", "000010111011110011000111001011010000", "000000101010010001111011011000001100", "011000011000010110010010000010011000", "111011111101111101010110100000000001", "001100000111111010111011110001000000", "010000110111111001000110111111000001", "100100101000000101000111101000101000", "000000110011101010100110010001000000", "000000000001100101010111101010000000", "000000010000011011101011110101000000", "000000111010010111101011110101001000"], ["000000001110110000011110011100000000", "110011110011111011111100000000000000", "100010000111011000001110011100000001", "000000110000010111101010010111010000", "000000001010101110000101001001100000", "000011010110001100001010010101111001", "000100000110011000100001100001000000", "000000111001111111111010101011000000", "000000101000000101101001100111010010", "000000110000100011010111001010000001", "000000101000000111010100000010000011", "000000001100001101101110010110010000", "000100100011010001011001100110000000", "000000101010010101001001100110010000", "000000101101111111101010010100000010", "000101101011000101101000101100000111", "000010011010011110100111111111000000", "000011101111001101001100001101000110", "000000001001100010011011011100000000", "111000001011110110010001110111100010", "000100101101101101000001100100110100", "010000001010010100101000000101001010", "000001111001100011000100101010010010", "000000111000000111110001000011001000", "000000011101001110011010010010000011", "000000110011000011000110011000000011", "000010111000001011011100101110010010", "000000001010010101100100101100000111", "001100110000010011000011000110100000", "100000111100000001001010111110000110", "010000011011101111101000010101000000", "000000000010011000000010010010011001", "000000111110011111110100000001000000", "001001010100000010001010010110000000", "000111100010010000110001000010011000", "000111000111111100010000100010000011", "000001111111001100101010111101111101", "001000111110010111101111001010010100", "010001000010010000000110110011000001", "000000001011000110001010010100100000", "000010111100011101111110011011000000", "100000010001000010111000000101000000", "000011101100111111111001101110000101", "010010001110001100111110011111000001", "001100011011010110110000000010000000", "001100101010010101000010011000000100", "111001011000001110001100010100000110", "000000101011111111001000000110000100", "000001110101001011010100000010000000", "000110101111111101110000000011000000", "000011111001100101101000000101000000", "000100000000000001101111000001000000", "010001110010010110101010110101010000", "010000000111101000101110001101000011", "000000111011110011111100001111100100", "000110111111111111111000000111010110", "000000001001100111101100001101000000", "000000101010010101000100101000000001", "010001111010000110101000000101000000", "000000000000010110101010010101000001", "000111011100011110101010010101000000", "100000011110001110001001000001000000", "000000101011110101100111101011000011", "000000111010010111001010010100000000", "000000101100000001111010011111000100", "010001110010011010011110011100001100", "000000000000001000100100101101010101", "000010010001001110000001101010000000", "000000110100001011000101101010000000", "000100011101101010110100001110000000", "000011001011110100111110010101001011", "000000111111110011111000000101000000", "011010111111010101000100001000011000", "011001100110111010111001011101100000", "000000110111100011101010110101000100", "001010001001000110011011010100000000", "010001100110001101101000000101000010", "001100100100011010001010010101100100", "000000001000000100100101001100001001", "000011000110011011111011110101100111", "000000000111111011100010010001011100", "000000100011110001011100011110000000", "000000111000000111100110011001000000", "000011110010011110011100011110000000", "000010111010010100111110011100000000", "010100101111111001100011000001000000", "011000111010110111011001010110000000", "000011011000100110011000010110110011", "000000101000110101111100001011000000", "000000101111001111000000000001001110", "111000011011010110001111111101100100", "100000111011111010011110111110100000", "000111010111011111001101101111000001", "010000000110010100000111101000000000", "110000000100010100001110011000000000", "000000000001100100111000000111000011", "011011001000011100000111101000000000", "010001100100101100000011010000000000", "011110000110010011100100001000000011", "000111110001101010100111001001000000"]], "lw_6x6_interaction_setting_0": [["000000000000000000000000000000000000011100100000", "000000000000000000000000000000000000111010010111", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000011100100000", "000000000000000000000000000000000000011101101110", "000000000000000000000000000000000000011101101110", "000000000000000000000000000000000000111010010111", "000000000000000000000000000000000000000000111001", "000000000000000000000000000000000000011100100000", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000011101101110", "000000000000000000000000000000000000100111000000", "000000000000000000000000000000000000011101101110", "000000000000000000000000000000000000111011011001", "000000000000000000000000000000000000000000111001", "000000000000000000000000000000000000000001001110", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000011100011001", "000000000000000000000000000000000000100111000000", "000000000000000000000000000000000000011101101110", "000000000000000000000000000000000000111010010111", "000000000000000000000000000000000000000000111001", "000000000000000000000000000000000000000001110111", "000000000000000000000000000000000000111011100000", "000000000000000000000000000000000000111010101110", "000000000000000000000000000000000000011101101110", "000000000000000000000000000000000000100111000000", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000000001001110", "000000000000000000000000000000000000000000111001", "000000000000000000000000000000000000100111111001", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000111011011001", "000000000000000000000000000000000000000001110111", "000000000000000000000000000000000000000000000000", "000000000000000000000000000000000000011101010111", "000000000000000000000000000000000000011101010111", "000000000000000000000000000000000000111011100000", "000000000000000000000000000000000000000001001110", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000100111000000", "000000000000000000000000000000000000011100011001", "000000000000000000000000000000000000000000000000", "000000000100000000000000000000000000100110110111", "000000000000000000000000000000000000000000111001", "000000000000000000000000000000000000000001001110", "000000000000000000000000000000000000100110110111", "000000000000000000000000000000000000000000000000", "000000000000000000000000000000000000100111000000"], ["010000000010000001100000000000000000011100100000", "000000000110010000010010011010000000100000101001", "000000000000000000110000000000000000100110110111", "011000000000000000000000000000000000000111000000", "000000000010000011011000000000001000000000011000", "000000000000001100000000000000000000011100011001", "000000000100001000000000000000000000111110101110", "000000000000000000100000000000000000000001011110", "100011000001000000000000000000000000111010101110", "010000000010000000001000000101100000011100101000", "011000000000000000000000000000000000000110110111", "000000000000111000000100000100001000100111000000", "000000110000000001100000110000000000101010101110", "000000000100001110000010010000000000000101010011", "000000000000100000011001000000000000000000100000", "000000000000000010010010000000000000000000111101", "000110000000000000000000000000000110001101010101", "000000010010011110000000000000000000101101000000", "000000111110000000000000000000000000110000000000", "000000000000000001100010010000000000100110110011", "000000000000000100001000000000000000011100100000", "001101100000000000100010010001000000000000101101", "010000000010000000000000100010000000000001001011", "000000000000000010000000000011000000000000111001", "000010010010000000000100001000000011111001101000", "011000000000000000000000000100001000011011100000", "000110000001100000000000000000000000010011001110", "000000000000001100000000000001100000011100011001", "000000010001000010000110000000000110110000011011", "010001100010001000000100000000000000100111111001", "000000000000000000100000000001001100100110100111", "000000000000000000000000001000000100100111111001", "000000000001001000000100000000000000111010010111", "000000010000000010000110000011000000101110000000", "001100000000000000000000000011001100100111111001", "000000000000010000000010000000000000011100011001", "000000011011000011010001100010000000010001100011", "000000000100000000000000011000000000011101010101", "000110000000000000001000001000010000001100011000", "010000000010000010010010010000000010111011011111", "000000000000000001100000000100001000111010010111", "000000001110000000001000000000000000001101110111", "000000000000000000100011000011010000011101001001", "000110000000000000000000100000000001110110110111", "110000000010000100001000001000000100100010111001", "000000000011000000100000010011010010111011110000", "000000000000000000000001100000000000111010010011", "000100001000001100000000010000000010000001001110", "000000000000000000000010010000000000100111111101", "000000000000000000110000100000000001011100011001"], ["000000000000000000100000000000000000011101000111", "000000000000000000000000000000000000111011100000", "000010000000000011000000100000000001110110110111", "000000100000000001000000000000000000110010010111", "000000000000000000000000000000000000011101101110", "000000000000010000010000101000000100011100110001", "000000000000100010011100000000101110110000111101", "000000010100001000000000000010110000000001110011", "000000000000000000000010000000000000100110110011", "000000000000000000000010100000000001000101111001", "000000000000000000000000100010011000011100011101", "001000000000000000000000000000000000000111100000", "000001100000001100000000000000100000100111111001", "000000000001001000000110011000000000011101001100", "000000100000000011001100000000000010011100001011", "000000000000000000000000000000000000000000111001", "000001100000000000000010000001010110100110001000", "000000000110001000000000110000000000100100000000", "100000000001000000000001100000000010111011100101", "000000000011000000001000001000101000000010000101", "000000000000010000000000010000000010111010010111", "010000000000000000001000000100001001000000011001", "000000000011000010000000000000000000100111100000", "011100001000000100000100000010010000100101000100", "000000001000000100000000000000000000111110101110", "000000000000000000000000000000011000011101010110", "000000000000001000000110000000000000111011010111", "000000100000100001100000000001000000110011001001", "000000000000000000000000100000000000111011001101", "001100000010110010010000000000000000000000000000", "000000000000011000000100010010010010100110110111", "000001100000000000000000000000000000011010011111", "000000000001000000000000000000000000100110001110", "000011000000000000000000000000000000011111010111", "000010010000000000000001100000000000100111000100", "000000100000000111000001100000000001001001101010", "000000001010000101100000000000000010111110010111", "000000000000000000000000100000000001011100100000", "000000100000000000000000000000000000001001110111", "000010000000000000000100000000000000111010010111", "000000000001000000000000000000000000111000010111", "000011000000000000000000000000000000100110001110", "011000000000000000000000000000000000011010001110", "000000000000000000000000000000000000011101010111", "000100010011000000000100000000000000011011100100", "001100000000000000000000000000000000000000011001", "000000000000000000000000000011000000011101010111", "000000000000000000000000001010000111000001001111", "000000000100000001000000100000000000011000100100", "000000000000000000000000000000000000111010010111"], ["001000000100010000100001111000000001011101100100", "000100001000000000010010101000000001001101111110", "000100000000010000000110000100001000111010010111", "000000000000000010001001001100000011010101011111", "000000000000000000000000001000000000000000010011", "000000000000011000000010011000000000011000010101", "100000100001100001000011000001000000110000010001", "000000000000000100000000001000000000111010101110", "000000001110001011100000010000000000011111011011", "000011000000000000000011000000000000011101101110", "000000000000000000000110001100011000011101100001", "000000000011000000000000001000000100011101101110", "000000000000010000000010001000000100000000000000", "000100000001100000100000100110000001011111111111", "000110011100100010000010010000000001111110111101", "010000000110000001000000000001000001000000111001", "010000000100000000000000000001011000011100011000", "000000011100000110100011001000101111001101101000", "001010100000000101001000101100000001100001011001", "000000000100000000000010100000000011100111000000", "010000000000010010000000000000001001110101101111", "010000000000000110000010000000000000010000100000", "000100000000100001100000000110000000111000111111", "100000000100000000100000000000000000111010011110", "000000000000000011000000010000000000000001110111", "000010000111110000111001101010011010000100011110", "010000001000000111010000000000000001100010001110", "000000000000000000000000000000000000111011100000", "000001000000000000000000011000000010011101101110", "000000000000000010000000000100001000000001000000", "000000111010000010010000001000000100001011011001", "001100000000000000000000000000000000101111111001", "000111101000000000000000011000000000000000111011", "000011000000000000000000100000000000100001110011", "000000001011001100000000000000011000001100111001", "000100001111111100001101001000000111111011101100", "010000000011011000000000000000000000000001000000", "000000001100001000001000000000000000111111100001", "000011000000000000000011010000000010111100010011", "001101101000100000000000000011000000000010000001", "000000000000001100000100010110000010111010101111", "000000000000000000000010010100001000011100011000", "000001100110000000010000001001000010011111010101", "000000100000000001010000000100001100001001001110", "000100001000001010000000000010000101011101111011", "000000000000000000000001001000000000111010011111", "000000000000000000000100100000000001011100100000", "010000000010000000100001000001101110111010000111", "000000001000000000000000100100001001100010001110", "001111000100001000100100001101100000111111101000"], ["001000001010010000000010100011100001000100010100", "000000100000001000000000100010000100100000010011", "011000001000000011100110010000000000001110100010", "000100000000000000000000000001000100011100001001", "000000000000100000000000000110010000111011011001", "010000010000001000000010000010010000101101001110", "000000100000100000000010000000000000100111111101", "010000000010000000001000000000000110100001000100", "000011000000011000001000000000000110000001001000", "011101101000000000000000000000010000001011011101", "000000010001000000000010000111110010111011100001", "110001100000100000000000000000110000000010111001", "000000000000000000000000100000001000000000000101", "000000000000000000001111000000001100011100011000", "010011000010000000000000000000000000111011100000", "001000000010010000001100101000100100100011001110", "010000000010000001000011101001100001011101011110", "011010110000000001000001000000000000100010010000", "000000100000100000100000100100001000000001011110", "000100000000000000000000100000000001111010101010", "010000000010010000010000000011100000011100110000", "110000000000110000000000000000001111001111000000", "100000000111101000000000001100100000111111101110", "001000000100000000000000000001000110000110110111", "000000000000000000110000001011010101100101000100", "000000100110011100000000000000110000000011110111", "000011101010110010000000101000001000111000000110", "100000000011000000110000101000000110111011100010", "000000000000000000100000100001000011011101000001", "001101101000000000000000000000000011111111011011", "110000000100000011011000000010001000100111001001", "000000000000000000000100001000100000111001101000", "101100100001100111010000000000000001011000111001", "000100000000101000000011100000000010001001101001", "000010110101000011010000000000000010111011000110", "000000100000001000000100000000000000010100011001", "000000000011100010000000001000000000101010011011", "000000100000110100001000101000110000101110011110", "001000011101000000000010011011010110110110100010", "000111000001000000000000000100000010000001001110", "000000001100000000000000000000000000011100100000", "000000000000011001100001100001100000100110111101", "000000000100000000000000000000000000011101010011", "000000100000000010010001110000000000001000110011", "000000000000000000100000000001000000111011001001", "101100010001001000000000100000000001110101111001", "000000000000000000111000100001110000100111010010", "000000000000000000000100010011100000011101101110", "100000011001100010000011000000000110010100100010", "000000001100000000000000001011100000000000001000"]], "lw_6x6_interaction_setting_1": [["000000000000000000000000000000000000111100110000", "000000000000000000000000000000000000100111100101", "000000000000000000000000000000000000111100110110", "000000000000000000000000000000000000000011011110", "000000000000000000000000000000000000000000001011", "000000000000000000000000000000000000011101100011", "000000000000000000000000000000000000111111101000", "000000000000000000000000000000000000000101101000", "000000000000000000000000000000000000110111001111", "000000000000000000000000000000000000100010011010", "000000000000000000000000000000000000100010010111", "000000000000000000000000000000000000110100010111", "000000000000000000000000000000000000001011110100", "000000000000000000000000000000000000111100101100", "000000000000000000000000000000000000010000101100", "000000000000000000000000000000000000000011010101", "000000000000000000000000000000000000011110110000", "000000000000000000000000000000000000010011100011", "000000000000000000000000000000000000001110011100", "000000000000000000000000000000000000000110111011", "000000000000000000000000000000000000110001101110", "000000000000000000000000000000000000001011101110", "000000000000000000000000000000000000111100110110", "000000000000000000000000000000000000101001111111", "000000000000000000000000000000000000000000000000", "000000000000000000000000000000000000001110010001", "000000000000000000000000000000000000110001101000", "000000000000000000000000000000000000010000111011", "000000000000000000000000000000000000110010101100", "000000000000000000000000000000000000011011010101", "000000000000000000000000000000000000101100010111", "000000000000000000000000000000000000110100011010", "000000000000000000000000000000000000101001100101", "000000000000000000000000000000000000110100001101", "000000000000000000000000000000000000001000110110", "000000000000000000000000000000000000010000100111", "000000000000000000000000000000000000100010011100", "000000000000000000000000000000000000110100011010", "000000000000000000000000000000000000100001000010", "000000000000000000000000000000000000011000000110", "000000000000000000000000000000000000100100000000", "000000000000000000000000000000000000111111101000", "000000000000000000000000000000000000101100000110", "000000000000000000000000000000000000000101111111", "000000000000000000000000000000000000100001001001", "000000000000000000000000000000000000101100011010", "000000000000000000000000000000000000100111110100", "000000000000000000000000000000000000100010001011", "000000000000000000000000000000000000010110010111", "000000000000000000000000000000000000001101000010"], ["000000000010010000000000000000000000010110001011", "100000000101001000000000011000000000010101001111", "000000000000100000000001001100011000011011011101", "000000000000000000000000000010000000101001101110", "000000000000000001000100001000000000111001011000", "000000000000000000000000001100000000110111010000", "111000011100000001100000011000000000100000000000", "001000000100100000000000000000000000110110001111", "000000000000000000000000000000001100100100111011", "000000000000000000000000000000100000100100111011", "000000011000000000001000011100000000000000011010", "001000011101000000000000000000000000010100001101", "000000111000000100100000110000000000101010000110", "000000000010000000001010010110000000000010011011", "000110000000000010000000000101101000101001110101", "011000001011001100000100000110000000111001011100", "010000010000000010111000000100000011111100101011", "000001100000010000000000000000000000101100010001", "000000000000000110000000001100000000000110100100", "000000010000000010001000000100000100110100000110", "000000000000000000000010000110000001101010100111", "000000000000000000000000011000000000101010111011", "000000000000000011000000000000000000110001000100", "000000000000000000000000100000000000011110101100", "000000110110101000000100000000011000001110111001", "100110000001000000000000000000000000000110111100", "000000000000110000000000000000000000110110000000", "000000000000000000010000000010000000010011111001", "000001100000011000000000100000000001100100101100", "000000000010010000000000000000000000010000100111", "000000000000000001100000000001100010110001111111", "000000000000000000000110000000000000100001010011", "000000000000000000000000000000000000110010111011", "000000000000100000000001000110000000011011001111", "000011000001100000000000000000000000001011111111", "000100000000000000000000001110110000011000111111", "001000000100000000000100001000000000101000111011", "010000000010000000001000001100001000011000101101", "000000000000110000001000000000000000011111001110", "000000000100011110000010000000000000001010101000", "000000001000000100000000001100000000111100101001", "000110010010010110001000000000000000111001100010", "000000000000000000000001000000000000100100111101", "000000000000000000000001000010000000011110111010", "000000000100000000000000000000000000011001001101", "000000010000011010001000000010010000000000001001", "010000110010000010000011000000000000010010001001", "000000000000000000001000001000000100111111110000", "000000000000000011000000000100001000111100010110", "011000000010000000000110000000000000011001000100"], ["000000010000000000000000000011000000111000101011", "000000000000000000110001100000000000111010111011", "010000000010000000000000000000000000100011101000", "110000000010010000000000000110000010010011100100", "000000000000001000000010000000000000111011010001", "110000000010000000000000000000000000010101000100", "000100001000000000000000000000000000101100100001", "000000010000000000100000001001000100010111001111", "000000000000000000000000000000000011110010111011", "000000000000000000100000000000000110010000101101", "000001100000000000110000011001001100100111111010", "001100000000000000000000001000000000100111011001", "000000000011101001011000000001100000001000101110", "000000000000000000000000000000000000011010111101", "001000000110000000000000000110000000011110111101", "000011000000000000100000000000100000001000111101", "000010010001100000000001000000000000111100011010", "000000000000000000000001100000000000111001011000", "000000000000000100000000100000000001111010010111", "000000000000100010010001000110001000101010000111", "001111000000000000000000001000000011010000101111", "000000000000100000000000100010000001111001001000", "000000000011000000000100000001000000000001001001", "000000000100001000001000000000000000101010110011", "000000000000000000000000000000000011110100010001", "000000000000000101101000000000000000011000100000", "000000000000000000000000000000000000111010000000", "000000000000000011100000000000000000010011001001", "000011000000000000000000100000000001110111011110", "000000000000000000000000000000000000000110101010", "000000000000000000000001100000000000111001000010", "000011000010000100000000000000000100010010111011", "000000011000000000000000000000000110001000110000", "000000000000000000000000000000000011001011101000", "001000010010000010000001000000000000101011101110", "000000000000000110000000000000000011010011100011", "110001000010010000000000000100010000101011110100", "000010010001100000000000000000000000101111010011", "000000000010001011010000000000100000100100010111", "000001111010000001110000000000000000010100111010", "000000000000000000000000000100001000101001101001", "000000000000000000000000001000110000100010000011", "000011000000000000000000000000000011000000000000", "110000000000000000000000100000000001110100011010", "001000000000000000000000000001000000111010010111", "000000000000000000000011000000000000010101010111", "000001100000000000000100000000000000110111010111", "000000000011101000000100000000000000000110110100", "000000000000000011100000000001000110000110001011", "000000000000000011000000000000001100010110100001"], ["000001100110000000000000000000000000011000100001", "000000111000100000111001000110000000011111101000", "000000000010000000110001100000000001001100100110", "000000000010000000000010000000000000101011100001", "000101101100010011000010000000000000101111000000", "000000000000000000001100000000011000011000010100", "000000000000000000000000000110000000010101011110", "000000000000101000000100000000010000010110101010", "000000000001100010110000001000001101111010100111", "001100011000000101101000001010100000100100000010", "000100000000000000000000100000010111001110000110", "000000000000100000000000000000000000000111100011", "000000000111100000000010001010000000011001001010", "000000000000000000000000000000101000101010000001", "001000000000000001100000000000000000101101011110", "101000000000000000000000001111000000110101011010", "000000000110000010001000000000000000010101100100", "000000000010000000001100000000000011010011111100", "000000000000100000000000100100000100100100111111", "001001100000000000010000000000000011101100001011", "000000000000000000000000000000000000110111011000", "000000010000100010000000000000000000010101000000", "010000000000000000000000101000000101000110110100", "110101101100000000001010001000000000111110000111", "000000101001000000000010000011001000011110011110", "000000000000000000000000000000000000111100110110", "000000000000000000000110000000110000001110010111", "110000000000110011001000000100011000100101000100", "000001000000001000000000100000000001100101001001", "100010010001010000000010000000011000010010010100", "000000000000000000000000000101101000010000111100", "100000010001000010000100001000000001111110000110", "000000000000000000000000001000011000000110110100", "000010001000000110000000000010000000010101000101", "001000000011000000000000000000000000010100011010", "010000000001001000001010000100000000000011010001", "001100100000000000010000000000000000001110010000", "000000000000011000000000000000000000000011011110", "000100000001000000000001100001000000010110001100", "010000000000100000000000000000000011111111110100", "000010010001100000000000010000110000010011001001", "000001111000000011000000000000100001100000110000", "000100000000000000000000000010010010110111000111", "000011001001000000000000000000000000110111001001", "000000000000011010000000000000000011011100101100", "000000001000000000010000000010000000010101010101", "100000010001100110000001100000000000000111111111", "000000000000000010000000000010000000000101010010", "000000000010001000000010000000000001011100101000", "000100000000000000001000001100000000000110110010"], ["000000000000001000000100100010110111010100011101", "000000000100010001100011000000000000100010010110", "000010010010000010000010011001000000001010010100", "000100000000000100000000000000111000100111111001", "000001000000000000000000000001000000110111000010", "000000000000000000100000000001000000100001001111", "000000001000000000000010001000000010000110000010", "100000100011100100011000000000000011101111000101", "000000011110000000000000000000000000101011100101", "000000000000000000000010000000000000010110010111", "000111000111101100001000000000000000101000010011", "001000000000000000111100000000000000100000000100", "111010100001000000100000100000000010111100111111", "010000000010001000011001100000000000001001110000", "000011100011111000001100101010001001110101101001", "000000000000001011000000000000000011111101100011", "000111000000000000000000000000000011000011000010", "011001001101101100000000110000000110011000001110", "001000000000000001100010000100001000001000111010", "000000100110000000101000101001000111011001011110", "010000100000000000000001110100010000010101000111", "000100001100000011001001000000000000011000100011", "011100000000000000100100100111001100110010101101", "001000001100001000100000000001010000111000111011", "000111011000010010000000000010001100110001001110", "000010110000100000000000000000001100000010010010", "001000100001101100110111010000101110101101101001", "000000001000000000000000001010011100001000110010", "000001100000001100011000000000001011101101100011", "000010111000010001100000000011010000000101001110", "100001100000000000100000000111001111000011010101", "100000100001100111010000000010000000011111100101", "001000100000000000000000000000000000000100001110", "000010101000000000000000000000000000101101010011", "000000000000000000000011100010010000100100111100", "000010000010110000101000010000011011110101111011", "000010100011101001011011100101001011101100010001", "000100000000010000011001100100011000111111111001", "000000000001100100000000000000000100001101000100", "000110100000000011100001000000000000110111110100", "000011000000000000100010000000000111100111111011", "111110011001000101101010110110001010111111100010", "010000001010011000000000000010000000111011011010", "000000000000000000000000000001101100111100101100", "100110011011000000000000000001000101011011110000", "000100101000000101000010001011000011010001111101", "101100000011001101111100001100001110010111000101", "000111101000010101011010000000000010001001111101", "110011100111100011100001100001000000001111001001", "000000000000000000000000001010000100101111000000"]], "lw_6x6_hopping_setting_0_hop_mes_circ_false": [["011101011110100010110011110100000001011010001001", "101101011011011111101110010111100000010000111100", "000011101110100110001111101011111110000100100101", "010111101101011110101010110110110100110010110110", "110110011001111001000100001111111111011111110010", "010111111011100101011100010111101010011110110100", "111101100000000100000100000011111001011000111100", "000000100001110110100000010100001100000100011100", "101110110110101100010101001011100110001100010000", "100011100101000101100100010010011001001111110111", "110000101110101101111110000011010110111111011101", "110011111110000111010111101000100100001100101101", "111010101001101101110010100000111100001100010000", "011111010110100011000101100000111110010100000001", "100111000100000101100001001001000011111010001011", "011000110000010010111110110111110001111001111100", "101010100000011000111110010100110001110001110000", "011110101110110100000010011111001100011100101000", "101110010100011001000001111101111110010011010111", "111001010100011010100110101100011001110111000101", "110111010111000000000100101001111001111000100110", "101111101110110110110101001011000000011000010001", "001110010000010110101011000101010001010100100100", "010101111010100111101110011011111000001100111101", "100011010101010101000101000110101001011010000001", "100110011101010010100101100000011110001111010010", "001011011010110100000111011011111000001001010110", "101100001010010001111010001010010001111011111000", "001111110110110011001100010001111011010001101010", "111010100010000111111111101000011011001011011110", "011001101111110110110010011000001100110110100010", "111001001111111111111111000001111000000111000010", "100010100110100101010110111101101101110011101100", "110000100000110010101000100001001011101111101101", "010100010001100001010110111001101001100001101001", "001011111000101111010001110001011111000001010110", "110101000110001010000110101110101110010111011011", "110001010000101110111001111000110101101011010000", "001101110010010111101000100100000111010111010011", "001011110111000010000010010110110100100000010010", "101101100000100011101100000010010101101101100101", "001100101111000010000011000001111110111001111000", "110000110110010001010100000100111010010001101010", "101001111001010010100101010101111110111001110100", "001100110110010111111111100111001100000101010010", "011001000001100101101101001111100100100000100111", "101000110000001011000010111111101101101000111111", "000100100000111000101010010110100111001011011010", "000110110100010111110110011111011100100111011000", "001100000011000110011100010100101111000100000000", "011010001101010100110001011111110101011100010101", "000011001110100100010110111100100100101110110011", "010000111000010100000001110001110001111101100100", "110001101000001010010111000111101001010101101110", "011001110001000100001101000100100111100101111001", "111001001011011011100000101000010000001111100111", "011010110110111100101010000101011101111100111010", "000111011100000010000001111101010001011110101000", "101010010100110100010100001111101111011010011001", "011011000001001010000001011001100000010100101100", "110100011110001101100100001100000111001011000011", "010000001101011101001011010100010001111010101010", "000001001100010111011110011111000110111011101100", "001100001101011001010000001000001011010001011111", "101001011100011100111000100001100111100000100111", "100101011110111101110010100001111110101001010000", "100010000000111111000000100000011111001101101011", "101010001000110101000101000000011001100001101001", "100101101111000100000000110101011111111010001011", "000010100101111101000101101001110000001111010110", "010000101001001101110100111010000110100000101011", "100111111011100001110010000101110100010001101110", "010011011101101111011101010010101000001010000100", "000111111010100001010000001101110000010000011001", "100101001010101011110010101111110110001111010010", "010011011010110000001111001110011011100100111011", "100100101110010111101000111001010101001111001110", "010000001110010000001001010010111011011101011011", "100100010110000000110000000111110010001000110001", "010101010101100101101001101001111110111011011001", "100011100011011110101110110011100010000000001000", "110001101001011100010100001010110100010100101000", "000111100100100100100101001010001000010110000101", "001101110110000110011010000110110100111101111000", "010001000111110101110011100001001101011000010101", "101011000000101000111000010101010010100110001010", "010001011110001000010001111001110001101000101111", "101101101101100011011100010110100110000111101111", "011100011110011101110010101111010010101101001100", "110111111111100101100001110000010110101111011000", "100111000011100011101001101111111110000111011010", "100011000000100000001101001101111010101111001100", "111100111011001001001100000100001001011100001101", "100101000010010011011110111001111011010101110110", "101000100111011000101000101011011100111000000011", "001011001010000110011001011110111111011110000001", "010010010101011001011111101000101000100101000000", "111110000110111001111011111101111000001101011110", "010001000110100011001111010000110011110000110110", "001000101101001001011001000011000111101101001100"], ["001000100101011100000100111101011010110100011111", "101111010010011100111100010111110001000100010000", "110110111100010001110110010011010100000011000110", "001000001110110110010001110111001100010010110110", "010011110100000010100000000001011001001000101001", "110000000111010110101111001000101011110000101010", "110111100010001010110110111101100011010000101110", "101000011010011010011010101010100011011101010111", "001101101111101010110010101010101110011111101110", "111000000010010111111111011100011001101100001111", "000100001000111010101001001111110100111110100100", "111011001111100010000110011100000000011001110000", "010100110000001100000000010000101110001011011110", "010100110111101001010000010100001101001001001111", "101100111111011001011000000010000010000101101011", "110011100110000110100100001000111100111011010101", "110000000000011101110111100010111001000011010010", "000110101110110101001110001101011101011101010100", "100011010111100100011101111010111101100001100001", "111100001101101011010100100100000011001101001010", "111011010000010111000100000000101110001101000100", "100011110011000101110000010010110100110111111100", "000101001000100100010101010101001000010100000100", "110011000010010000001110010110110000100011010100", "100010010101011110111100110100101110111100101110", "111011010000100000010000110110111101101000111001", "001010011001100000001110000011011110100101100100", "000000111010101010111111111110100110001110011100", "111100010110111011101001110001001111100000101000", "011010010100010000110000111001101011000000000100", "110101111100010100010100101110100101100011110110", "111111010010010000010110000110011000100011111101", "001110000000011101010111011001101100111011000000", "110010100110010110111000111101100100100000000010", "001100101110111101011011011000001000100100100110", "000110110110110110110101011001110100101001100000", "110000011010011110000101001111001100011001010011", "100010110101011000100010110011100101100011111101", "111101011010000110000100011100111110011011011110", "011111000010010101011111101100010000111111111100", "110001001101011011000010110110110010100100110011", "110100100101111100011100010001010111001110111111", "100010100011000100101101100010000001010111001011", "010011101010000010011110001101111100110111110000", "111010010100001011010011110000110011010001110011", "111101011000101101101100100011100101010001010011", "011100011100100100011001001000000010110101101100", "001010011100111011010101000101010111001100001000", "010001110000101011110110100000011111101000100101", "111000000110110000011100111001001000011001001011", "000001100100101010011110101101000001110100011111", "001110000111000100010111101001110100001011100101", "011101011000111111001110101010101011011111110100", "111001011000110110110010010101101110010100101100", "011111001011001001100011100101001101011011010111", "011110101001000101110001100100101111010010101000", "000100100011001001010100001101001111001010111001", "111111111111011001001110001000111100010001111000", "100001111100110110111000001100100111010010110000", "001011010101010001010001101111000100100100110111", "101000110111111101011000000111011110010111101100", "000011111110010110101000110010111100000011101001", "110001100000000101100000100111001011011100001001", "010101110001101001000100000010100100110000100010", "010011011000101110110100111100101101010000010001", "110110110110010111111001110101111111100100010010", "001001111010010010010010111110000111100101000101", "010110010101110110101111111000001011101110101001", "111110111000011100100010111101000010011010010011", "010100111010011101001100100000110110110000010101", "010101011000001010110010100100101011011010110101", "010100100101110011100010111001011111111000101001", "000011000110100001011111001111101111011011100100", "001001110010100110011111111111111101111111100100", "111000101110011011101110100011001110110011011000", "001011001111111111001110101101010011000101111111", "110001101101010001101001101011001001110010100010", "010001011010000011001001111101111110010010010101", "111001110100000011111111111101011111110100101111", "100111000010011001000111001110000000010000000001", "100000111000111011100101010011110000011110101001", "101100010111100010110111001010111011111001110100", "000110010110000010111010111111100010101010000110", "100111010011010100111001111010110100000100110001", "111101000011100100001101110011000000100011001000", "011101111000010100110100101001001000100010011010", "100001000000000101100011110011010000011010011101", "001111001011111010110001111000000011011001110000", "110000110011001111111011010110100101000100110011", "011111100010001100100011111011011001101011000100", "000001111110110100110000111111100011101010001100", "001110100010110001000011111001000111111000010111", "111001111001101000100011101000000001111010000100", "000101100100111110010011101000101111100111010100", "111010010011111101011110111110100001010101111011", "111000111110101001000010011101000010000011100010", "110101111001010001000000111010101111111100100101", "011001110110011100110111010010101111101000000010", "110000100100010010111010111111101101100101010100", "000000100011010101010011011100001111100110100110"], ["000011011100111100101010101100110011101111100100", "110010100100011101000101010001010100011110010101", "010000111011011001000011001011111101010101100010", "001011000001110111111011110001011111110111010001", "010111011111100001010101110010000111000010000100", "110011010001101011011111100101011001101010110001", "111011011000001110000101111100100011010010110100", "000000010100000110111111110100111100111111111101", "010011000111110010000011011010111001011001111110", "000001000001001011101100000011111101010100100000", "100110101000111111011000110001011100010010101000", "101111111011001101001110111100001111011000111100", "000110000010100010001011101101000110000101111101", "110011010100010001111001101111101011011110100100", "111111010000001101010110000001011101001000010111", "111110001011011001011011111101101001001100010110", "010011010001101100001100010000111110010011111000", "011011000001011110001110000111110000110000011001", "001000010010101010111011101101111001110010001011", "100010101111101001011001000010100011110110101000", "110100010000000001100000001111000010100011100011", "010011011000111110100000101001001111011000110001", "101011101110000011000011111100100110001010011000", "001100110000111000110011101110001101100011111111", "111101011101111011111011011000110001101110101011", "000111111000101110000011101001010011101000111110", "111001011011100010110010100110110111010111100110", "001011111110000101101000000100100100001111011111", "000001100000000111110101001001100000101111011010", "000010110001000100110110010101111110100110100011", "100001110011001100111011001110100100000101010100", "100000111001111010010111100110001100101001000001", "010100101001010010101001100011010001111100011111", "000000101001011011111001001000111101100010110111", "010011001110110101010100000111110001101010001111", "100001011001111011011110100101110001010011011111", "110000110001010111011101000111001111111111010001", "000001000110110010100010100110110111000001101111", "111111000001000011011000001100110011111111000000", "010011001101111011001100000001001100100110011110", "010000000100100011100011001101001000001000011000", "111100111011110010100111010010111000110001110000", "100100010001111000111100111001001011101101101101", "010001000110011011110010101110110001101010000000", "100011111110100011000011110101001110110000001011", "000000110000000110010100101001111101011010010001", "011011001101100000101110101010111111010100001011", "110011000111111101000010101011011100001011011010", "100000100110000000011111101011111100000011101011", "101100011111011001010100110100101111111110111010", "001100011000110001011001101000100101011101110000", "001110100101001111001011101010101110010110111000", "110111011100100011001101010101000001101000011010", "000100001000010011001011110101000001011011011011", "001111100110000001011101101101101101100011001000", "000011011000001100100001111000100111001111010110", "010100000111100100010001010110110000101101010100", "111101111111001100100001010100000110000111101011", "101111011011100000110000010110011000100111110001", "110111100101001001111111000101000000010000100000", "010010001100100000100111101000100001001011010101", "011000001101111001000011011110101100001110100001", "011111000010111001110000111101011000111101100000", "001111011100110101001010000111010001010011111100", "110000101101000011000111000001001000001000010000", "101111111010110011001110000101001100101001000100", "000000100101000010111100111011101100010101111110", "001010011000011100110101010101101111110010100010", "110000000101010000101110110101101011001001110111", "000010001001101100100111001011111000101000000110", "001000111100000101001111101001010101110101011101", "001111011010111111010100011100110100101101011100", "110000100111001100111100001100110100100000011100", "110101000100011101001110110001011011101101101001", "111000111000100111010001111000111101111011010000", "001011101000001000010000111000101101101011000100", "001001011110110101111011110010110101011101101000", "001000101110001001011101000111001100011111000101", "110000000100101001010000010111000000011001110110", "000100110001001010100001110011011111111001010100", "101110001100000111011011100011111100001001001110", "100111010101111100110101100010010001101101010100", "000111010100000100011010000011000001000000110101", "001101000100000100011101011010000100000001101011", "100100101111111001011011101101001111011100011100", "101100111100101011110001100101001101001001001011", "000011100010011110000000000000101010111001101110", "111000101000100010101001010100000011001101111010", "010001100110001010000100001110010010110101111110", "110110011111010111100101110000100111011101010110", "010111000000010110100100011110000100110001001101", "000100110010001100000001001000000000001011001010", "111111101011011110001001101011001000111001111000", "110000010011010101110111011110000111011110001001", "010100100101000001110111010100010000100000001100", "010000101000010000111101010101000001011010100110", "001010011100110101001011111011001111001011001010", "001111000000011100001111011111011100000000010100", "011111100110000011001110010111100000000111010110", "000110010111000001110101011001110011101110000110"], ["110111000111101001000100110000000101110110011010", "011111111100010010001111101100101111101001111011", "011110110000110111101100100001111111001101110100", "000100011001010101111000111001111100111010100001", "011100011111100000101010000001110101011010111001", "010001010111110100011101001101010100110010011001", "101100001100101001100100111010000111111001111101", "000111001101101011011011110001011111110010010101", "101110110101000111111110011010100010000101111101", "000010110011000111100000100011001110001011101000", "101111101111001100101000101000111101001101010110", "010111000111000101001010000100011000111000101001", "111111010001000100000010000000110100101000011110", "011010100110010010101100101101111111101110100011", "000100010100101000000001010011010000101101011001", "011000011110000010110110100101001100001101111010", "110001011100001001101000100011111001110111111000", "101000110111011001010000100001110111001111011101", "000111011111101101001000101111001101111011010111", "001110010100000100011100000010001100011101011110", "011101000101100111100011010111111001101101001010", "110011000110111101111011011001111100101111111001", "011100110100101001110010011101100100010000101000", "101110001110111111000001101100110010001001001001", "001000101010110001000111011011011000001101101100", "001111111000011100101111001101011100111011000101", "100011010111100100110010101010101101100110111101", "001011111000000111110011010011111000000100011000", "010000011111010000111010001001001000011101001001", "111111011011100011011000101101110000110110010011", "101110001101000000100010101001111100101000000111", "000001101000100110100100011101111010100100101111", "011111001111111100011101101000000101000100010110", "111111000001110111100100111111001001101101001100", "010100100000001101011111100011001101010100100101", "101101000001011001000100011011111111001010001110", "110111011101100010010111000000111011111011010001", "010001001100100111011111000000111000100101000000", "110010010101000011011011110010110011111000011000", "001010101010111001110101101100000010010100110000", "010010000110000010010101000111001100010011010010", "101100010011011111101100001101110000001011111111", "010011111110100110001011101101111001100100010110", "111111000100000101001110000001100000011010001101", "110101001010001111100100100111111101111111101110", "011111000101100011101000101101000010111001101001", "100111010011110001011100011001001010000011100110", "000111011010100111000101101001000000111111101010", "000000011100010111100101011000111000101011110101", "101110111001110100010111110101000001101001111001", "011001001110010001001000101111110011100011000000", "001111001110101011111100000110100001010111100110", "110010111011000101100010110111011111100111001010", "000010010101011000001000010101010000110001110100", "001111100100010100111001100000011100011111110110", "100011100100111010110100101110100011111110011101", "110001101110110000011110111010001010111100110010", "001111101110110001001011011010001001101010000111", "110010001000001101011111001000101011110110111000", "101111101100111001011011010110001000111011101001", "100011000100001111000100000110110000100111000101", "110111001010101011000011001001111000110010010110", "010000011111110110100100111011000111110001001101", "111111111011111000000001000110001100100110001010", "000001010100000001111110110011011101110000111010", "000011110000001110111111100110110011001001111101", "110100111111011100001010001101100001110001011100", "110110101110001101011000010110001101010001001100", "100010100101000101110110111000101111110010100000", "111111001110100010101100000010000000010101011001", "001011010110110100101010110010001011011100111101", "011111001101101011101010010100001101100011110011", "111101000101111111011111101101001001001011010111", "110011010011111000110110101100110001110010101011", "001010101010100010101001001001110111111111011101", "110111010101011110010001000100001111000111001111", "110100001010011111000011110111001111110001110000", "010000110000011101010001111110100010011100110000", "010000100000001100100101001001001000011000010010", "011011000111010111010001001000111111101111010000", "100001001100101001000111111110100001001001000000", "010100101010001011100010010001001100010110110110", "110100000101101011110100000110111001100100110111", "111111011101011001101000100101011000010100011001", "001011101101001101010011001100111001111100101111", "110000001110010010100010001101001001110001111110", "011111000001001110100001000011001111100001001110", "000111000000000011000100101100110011011011011100", "111010101100100101101100100011010011001000010000", "000111001101010100010000101111111110110000110010", "001110111110000001001111100000001101100011011100", "011100000101010011001000011001001111100000010010", "011011101101110101001000110011111111011111011110", "011100101010100111100000011001110111101010100111", "100001001101101010111011110001101111110110001111", "001100010000010100101010010011010111011111001010", "000011111000100110110010100000100111100101000100", "111011110110001101110010101010110101010111100001", "111110110001111001010000111010111111101011111111", "001111011110111001110010001100001111011000111000"], []], "lw_6x6_hopping_setting_1_hop_mes_circ_false": [["010010111100011100011101010100010110111101100010", "001100011101000100100110011111111001000000101100", "111010011101000101101010010010000111000001000001", "011101100001010001001100001001010010011010001100", "011000110110101010010101100001110000010110101101", "011110101101101111000000001010001111110110011010", "111001101010100110001000111011100101111010010111", "011101000011100000001010000100100001000001110111", "110001111110111011010101110100111001101100000010", "001101000101000010110001100100010100000111111010", "000011111110101010011001010000100111001011010110", "010111011000111010101000111110000001000000101100", "101001110101000000111101001001111101010001010101", "100101100001110111110100001011110111101010010100", "101010110010111011000001011111100011011101011000", "010011111110100000110100111110001000110111001101", "010000000100101010011001110110110110011100010110", "111110110000011011111010111010111100101101001100", "010000011010011011011101001101010100111010010110", "010010010111011110010000100011100110000001001110", "111111011001010101101111111010000001010001011001", "001000000001000110100010001011110101101101011011", "110111110101100001000010000000011100111101001101", "011010100001101110010010111101101110110111010110", "110000110101000101101110101111000011010111010101", "100011000101011010010101101010101001111011000010", "101001010110110111110000111010110101101100000001", "101000010111011110111110001000011101001100010100", "101100101110110111001001010001110000001011001111", "000100101010101101101000000110100010100111111000", "111100111110110001000010010001101100011011010110", "100100011001001010101111010011110000100111001111", "011011010010010110000101001111100000001101000000", "010011000010011010110011100000011010111100001101", "001111101000111010000000011001100010110000000001", "011101000000010110010011001011000111110001100000", "011111011100000000001111001101110111111010000001", "010000100000111011111110011100111000111100001110", "101001110011011101010000100101001101001011011010", "011110001111000111000001000110000000101100011001", "011110000110001110010111010001101001011100001110", "100010010011110010111110100100111111111010001110", "111101111110111100011101010101000001100000110111", "100111001000001110001110111100111000011010100011", "111001000101101101011001001001010101011101000011", "111010111010010011000011010100101010010000001111", "101010100100111101001101101000011011010110111011", "110001111010101101101000000110011001011101011010", "111101010100001111000011011110010011100111101101", "101010111000010001110010001001000101101101010111", "110100100110000111001011100111000000101011100010", "100010010001110110001000110101101010010001111011", "100011110110101110111001101010011010101011000000", "111100010111110001011010001110001110101011110100", "001000100001011111011100000000101100011100000001", "010101000110011001000100011000011111000001101100", "100111111101111101101100100110100010000111000001", "010001111010110000000111011110001111010110000000", "111100101010001111110100100110110101111010111011", "110111010011000011100111011101110100001011111010", "110100011100110011010001010100000100000110001101", "101010101111101001110000110000110100011010111011", "001010100111110101011010101010110001100110000001", "001111101010001001011000100010101100001011001110", "110101000111000011110010111111011111110110000010", "101100111001001011011010010100000101110000111000", "011001101101111100001101111001010100110111100010", "111100000000000100101110111111000010101010110100", "111101001110110110011100011011000011010111011010", "010110010001110110011010010000010010011011000011", "111001011100111111110011011101011000101100011011", "011000101000001111010011110010001001101101001100", "100100000010011011011101110110000100001010100011", "110111111111111111101111010000011011110110101101", "010001100110000000011110000101100100010001100001", "000101111010111101010010101101110011100000110001", "100101111011111101011010011100100000111010001110", "001110110011110001101010111100001011011011101111", "000011001001010010000011100100011111100001000001", "111110110000011100010111110000001110001101111011", "010110011001010001111111110110000010101011011001", "001110111001111000111011010000010001111011111011", "001010010111001011001110000101001000110111000001", "011110110011100001011000110110110100000111001111", "111101111011001000000110110111111110010001100001", "111110000101100010011111001011111111110110100011", "000000111110110100001111111101011010110110000011", "101110010010101110001110101110111011100111000010", "011011100100001110111000001000001011100001110101", "100110100101110100010100101000111001000111110101", "111010010101100100001100111100010111100111111000", "011001100010101011100101100110100111000001011000", "111100011111011010101010101110101111000111100001", "111011101111010011100111001001101101111011010111", "110011001101100101110011010011100110111011010110", "011001101000100111110011110111000010100001101010", "001011011101011010101111110110100111110001011000", "100110101100110010111001100001100000111010100011", "010110110100110001111100000100010100010001000001", "101010011010100100010100001000101010011010100000"], ["100011010001110011110110110010110011010011101100", "111101011101001101101110001111111100101010010001", "110000100100101010111010000110100001011100111011", "001010000111001110010101010001011011011101111111", "001111001101000101000111001011110100001100000010", "001001000111011010111100000111010000110000101111", "111100110011010010101100011000001111100010001111", "010110101000010100010010011101110001001100010000", "110000010110110010010111001001010000001110111001", "001000110101111110000110110100110011011000111000", "010010111111010010001110111000101001010011101111", "000111101001010010010000000001110111110111010111", "111110000111111000111100010001000111110111110101", "010100110101110000101001001100110111011100111100", "011111101000100101100100110011110001111011111011", "010100000101001010011000001110110000101100010100", "000011110100100000111010101001111011100100110100", "111111000110111010110101000011111001110111010110", "001100110010000001000101010101010011001010101110", "111001010111000000100111101111111110101100111000", "010110111110000010101100101100101011100110000110", "010110011001100111111001111001000000011101001111", "010110101111101011110000010110101100111110010100", "001011111100010001000001011101000010000110010101", "011101100100001001000011000110110000000101101111", "000010000111100100100101100110100000101111110110", "110010111111101111010011001101100111000000111000", "000011111110110100101011000000000001100111000010", "100100100110101010100110010010010100101101100000", "111110000110100000111101010110000001101010111110", "100001111100111001010010001001001000100000110100", "101001010101010111001010001001000010001010100001", "001111111100100100010001001101010010011101010100", "110100110111110111110101011101100011100111001100", "010000100111111001111100001110010001101110000010", "101111111000111000110101000100110110011011101101", "000000100010111001001011001000010001010101001111", "010011010101111110111000011111001001101011111010", "000000000000001010101010101111001000100110011100", "110001000011011100000001101110010101010011011010", "110010010101110010011001111000001101001101111101", "100101010110100000111111001111001100101010000000", "100010100100001110011111011100100100001010100000", "000001011001010100100111110000101010100111110001", "110010111000010001010011010001100001110111100111", "010001100100000001110110111010110110011000100111", "000001010111100110100110110101111111101101100000", "001100011100101100010111011001100100011011010111", "111100011100011011001100110011101100100000100000", "001110110000011001010001000010110110001111010111", "101100111111101110001001000111111110111001100011", "010010110111110000110011011010101000110000011010", "001111010110001111110101001101110000111010101111", "100010001010100000000001011100110100010101110100", "101001001100101101010101010101101000010010001110", "001110100110000100101101010011000100011101010100", "110000110011110100001000110000100111000001000001", "001110111000111010111000000111111110100101111001", "111000110011001010010000011000110010011100010110", "100100100100101010111111000010011010100100100000", "001111111111110111011111000011001101000110000000", "000011111001110100101000100001010101000110011101", "100110100101111011100010110001000011011011000001", "011100100110000101011010101111100111100110010110", "100011011000000000011000110011011100110001101000", "010011010111000110101011010101100111001111001111", "100010011011001001000110100000001111110001101110", "111000100000011111001000010010000000110000110010", "101100001000010001000101110110011111001010111000", "111100010011011000111100101000000110101100110000", "111110110100110101010101000101011000101101010110", "001110101001010000101011111000001111000110011001", "001111111000010010100000010010001110111111010110", "101000000111011011000110111000001101001011100011", "000010011100101010110001100111101110111100001110", "111011101001101010100001010001110111100100010111", "111010110000100111110100011100100110000001001101", "010011110101100001001001100010100011100110001110", "101010001011000000000101001001100100110000101100", "110000101001100110001100111010111101001100101111", "110100110101011000100010110101111111000101010101", "000010000001101000001011011100001100001110011011", "001001011101001111100010110000110010011010101110", "000000000010001001101100001010111100111100100011", "000110110110100100100101111011001111010001101110", "000010010100001001001100110010100011101100011000", "011000000110111110000011100010101001111101110000", "001010110110110101001100010101101101001100101101", "001000000101011111111100010011010001010011100110", "011001111010000111110110101010111111010111001111", "111001001101110010100001111110001101100000011000", "110101100110010110001010000110100001101100101100", "100000111011111010101110011110000011001101010111", "111111000110000001100010101101011000111110010100", "111011000100110100001110111110111101111100000010", "111000000010001001101001001010100100110110111000", "100100000111011001100000100110110100010101101101", "101001000101101010010001010010011011010111010101", "110011010100110000100100001110101100101101011001", "011011010110100100000000000000110011010110000010"], ["111110010000101000001111100100000110101001000100", "001111000110110010101111101011001001000111110011", "101010111110101110100100101110101100101110110100", "001001010101010000110000111101000001001010000001", "001101000001011111010000000010101100000100001110", "000010111011011110000110010100000000101001000101", "101011000010111001001001010011111000111101111101", "001100000100010001010000110001011010000001111101", "100011101111111100000100011001111110111001000001", "111100011100000111010001011010100011101001101100", "100000000001000100101000110111111111111011000011", "011111100010010101011110001010111111011010101010", "001010101110111101011100000101011111000000011000", "000011111001101011011110000101010001000110110001", "001111100110110010110111010101011010111001011000", "110011010010101100111001001000101111000111001110", "011000111100001000101110001101110101010000011000", "110010101110001010011100000101110000000110000000", "100110000001111111100101100101000011110001110110", "001001001011110110111010101000011101010000101110", "000001010010100101111101110011011001011111000000", "101000100101111101110110000100010001011101001110", "100000001011000001001001101011111000100001011111", "000000100010011100111111100110011001110001110011", "011111100100011011010101100110110001001101101111", "111110001101110000011000101001010011001100111010", "000001011101101100111011101001011100011010111001", "100000010001100011010110110111001101111011101100", "010100001010010111100000001000111100111010110010", "001011011101100101000101100110110011110110000010", "110000111011100001110100010110000111001100101100", "101101111001010011010011101110101011111100011010", "010011000010101100110110101000101110110000000011", "011110001000100110110011101110101110111100111011", "000000110010110001000011001110011111110110000011", "110111001101110110000011110010101000011011110010", "111101000000111101101110000101001110101101010000", "000110100000110100111101010101100000010111011110", "111100010101000111111111010000101011001110100010", "001100000100001000101001110110101001010111011001", "000101110101000001111110110101011110110000100000", "010000101110010001101100111100010001001110010110", "100101100000100110110011101101000001101101110101", "000001100100100010001111000011001110011010000010", "100001000001100100100001011111110000010111000010", "111010111101011010101000111110111111001111110001", "100001000100100000110001010100110110100111111000", "101110100110100000111000000001001111011011100000", "000011111010100001011001111001111011011101111011", "111100111111010111101100000001010101101100010110", "010000100110101101010010010101011000101000001011", "101110101100011100101101001111001010101001010111", "000001000000001100000001111011011101111011111110", "100100101101010001000000101111110001101011000101", "111110100111101001011100110110010011111101101110", "000101100000001000001110000110001011101010010010", "100011011011101111100101101000001100110001001100", "000000111010001000011101011111010001101100110110", "111000000000110110011001000010110010010101111010", "000100010011001010010010001000001101001110001111", "100000100101000100000001101101000111010111110100", "100011010111100101011011110111011001100111111011", "010110010010011000110100100100110011001010100010", "110100110111100111000101111101110001100111111111", "010110101001000111101001001110011111111101111011", "110001111011001011011001011001000001110000011000", "101101100111011101001011000111100110001110111000", "010000100010000010110100000010010000100110001100", "111110111011101101110001000101110101011011110100", "000000001001101010100100001000110101110110101010", "111111101011101001000001111100100101111010100011", "101110100101110001111110011111001100010110110101", "011110010000000101101111000000110100100001100111", "010000111110010111001100000100100010001011100001", "100111101000001001011000010111111100111101110101", "010011111000010101110001000101000011001111010100", "101001000100000101001110000101011000011101001000", "011000111001111010110010101000001000111101101111", "111100001000010000010100111111000110101010011010", "100001001101001101010000110101001101000010111010", "001101000000001100110010010110001101110000011001", "100000000011001010010101100001001000011000000010", "110010101101100100101010110101110111001011110100", "100100011011110001100111111011111100001100001010", "111100100100000011011001101011001110100000111110", "010101100100100111010011000101101110001101011000", "100011001100010011010001110110000011011010011011", "101111000110111000101111000011111111000111110110", "001000110010000101000111011010110011011011101100", "001111100010101000111010011110100111110011101110", "111011110110011101001000101110110011110001001101", "100111101111101110110000010111011101111111110011", "001110001101011101010011100110001010011011011011", "100111111110001010010010010011010111100001010110", "111011010101100110011100111000110100010111100001", "111100110110111011100000001111001111001101100011", "001100110000101101110111101010100001000110000111", "111011011101100101100011101110111111101011100011", "111011110010010101011111010010110000101011111000", "010010011001111111111010001111011101101000000110"], ["111111000011000000010001011010110000010111110100", "110001100010010000101000000111100010110010111011", "001101011100011110100011010111010100010001101001", "101101001010100100111000100001111011101101100011", "110101010101001010111100100001000111100001111111", "000110010001111011011100010010001100010111010101", "010111010100001000110000100111010111010110101000", "010100110001110001000111001001000000000000111101", "110100011001000110101100001001011100011100011101", "001000010000111001100100101000110011001010111011", "111011011111110110111101101010111000010000001111", "111111101010000110101110110011010000110101000010", "110010100000000101101010000101100000100111011100", "011011001000111111110100110001001111100000101001", "100000101111010011110000010001010000110001010111", "000010100110110100111010101010000111101100001111", "101011001011111010110011100011110011001110001010", "001111011110101101010010000101110101111010010111", "010111001010011100010000000111111100001010110001", "100000001100100000111010011010001000100010001110", "100000111101101011111111111101110100011010011010", "001010000010010001010000110011111111001100000010", "110011011001111110100101011010111100100101001110", "110110001101100101101001011001000111001011100001", "110000110110001111101100011111001110010100111011", "101100101010011001001001110001110101011010011000", "001101101110011010011010101011011101001111011101", "011111000000110011110011110000111111100000010101", "011100100001101001110110000110010011010111001000", "001011101110000111010101111111110101011111111010", "001111110001101111111001000011011010010110001001", "011000101110001110111100001100100000110001100001", "100111011111011010011010100111110111101101101110", "111111100010011000111110001001111011100110111100", "001111010101101100010101000001000011001011111000", "001010101100001011000000100001110101000000100110", "001011100000000110010111110100110000010111101100", "101100000011011110011010110000011111000000100001", "100011010011100010100001111010111111101101111011", "101100111010001001110011001001011111111101000001", "011111001011001111100101001001001001101010001111", "110001011111010000000000011111111100110011111001", "100011001000001100100000111100110111100110000011", "001100100100110010101000100110010011011111000011", "110110101000100010110000101100000001101011000111", "011100110100110000101010100111001001101101000111", "111111100000010111101001110011111111011011101110", "000011011011010001011100011110000000011100011010", "101000100100010101101000001010111111001110101100", "000100011011110101111001110100111111011111001100", "110101011100010111010101001111001111011101110010", "011111011011001100001000000111111101000000001110", "111101110011111001000010100101111111001100110111", "000000100110101010100110010010110101110110110100", "101110111100110101101010010000000000100011001010", "111011010101000100110000111100100011100001010100", "110000100101111000100110010011000000010101111001", "111110101000011101000100011001011100110110000000", "010111011110001111101111110010101100000001100001", "110111110111000000011010110100111100010001100011", "111101100101011100100011101011111110000010000001", "100010000110111101100001011000001001001101001111", "010000111001100100111010111110110111110001111110", "110011011001111001111001111000111011101101101111", "001000100010011111011101100100111101000110010101", "111011100011001000101111011001000000011011011101", "001111101001010100110010010001100000011011010101", "110101010110101010110001110000100000111111000001", "110100111101110000100100011110110000010010111010", "101111010001100110110000110111010000010000010001", "110111011011111100110101010010011010100001101101", "110000111111010100100010001011110000101101011100", "000001010111000000100100001101111110101100111001", "000010000010000100000000101100100101110010101100", "010111010001101100011110000000111000110000000011", "010001001111110000011111010110111011010101110100", "111000010101011110101011110000011011001011101011", "000000100111000001100111010010011100011101110110", "110110000011011111000111011000111111110111110110", "011011000101001100110001011010110001000110100111", "100111010011100111000000101011001110100001100001", "101100100111001101010000111000000000110101111011", "010011011101001100101110000100011111010010100000", "110000010100001000111011110110010001011101100010", "111110100111110101100100111000110011011100110111", "110000111111011010100110011010010011110011111010", "111101101101101110000111110011000001111011010111", "100011010100100110110111111000111001011101011011", "111011100111000010111110000110111101110001001111", "011000111011100110111011101110110101101111011001", "110011110100100110001011111011110000000011001011", "111111000000000101110110011101000111100000001111", "000110011110000101111110111010011101111101000010", "011111010110011100010101100010000011111011011000", "000001100011111011000001101010111101111110101111", "101101011111110100011011001001001100001010001110", "110100110100000000010011100101111111100000010101", "011000001000011000010101011100000010100110010100", "111100100111001100010101100100010010111000100011", "010011110101101010111111010010011100000000110001"], []], "lw_6x6_hopping_setting_2_hop_mes_circ_false": [["111010110011010000001001011001010001111101111000", "000010111101010110011000001110000001111101001111", "111001011011010110000010001110111111001101011011", "000100001101101011100001000011010010000001100011", "001001100000010000110101110100001000101101110110", "011011000010000100101011011101100110010111000011", "010010011111110111101101101000100010100111100001", "001101110101000110000101010110100111011010010110", "111010000110111000001110010100011010011100110100", "110101010000001100100011000001001001011100101100", "111110001001100100111101100100100110111011100001", "000110101001100010011010101000000110011100100001", "001110101100011001000111010100000110000110001100", "111010110100010011000010011110101101101010110101", "111010100111000010000001000001111010010000001100", "011011010001111110000100001111011010101010101111", "111110100010011110111111100110111000000110111000", "011101000010110111100111001100001010001100001100", "100110011101010010011101011110000001000110111011", "111011101001001101100011101011010000011011000000", "111100000001100111011010101101111000010111010111", "010100000110100111100010101110101101111010111000", "010101000110101110011001010100001101000110110100", "111001111111011001010111100010011000101010001101", "101100110010111110110000110000110101011100001100", "100101000011000001010111010000010100010110001111", "000100100000101100100001110101011011001011001100", "111001011000010110010011111100011010001100111010", "000010001011100110010100000000101111101101111001", "001101001110110101101110011101010100101011000010", "010100011001110011110001111011110010000110111000", "010100100110011110010100100111101011111010100011", "001100011111010100100010101111100000110110100001", "110001000100010011000101011000001010100000000000", "100101111010100101111000001000001011110111000011", "000100100111100100101010100000011010000111000010", "011110011010101001101111111001100101100111000000", "111110011111111000110110100000111000011010000010", "001001101100011100110111010110010100001100100011", "111010010011111001000110101111010101110000110111", "001100111100111000010010111011111110010000101100", "111000010100000001001101110000000111110001101110", "001010110111000101000010111011111011000110010100", "011011001100100110100101011010100010001010011010", "000101101011110001010000000100000001001100100011", "011101010001000010111110100000010100010110101110", "011110000011101100100101011100111111110001110110", "000001101100111001010011001100001111001010111000", "100000110101101011110001010111100110010001001100", "001110100110101100010111110100110110000001011000", "101000101001000011010100010000000101101010101101", "001101101010111100000100001000100100100111011011", "011111001101100111010100100100001010001011101101", "111110011000100001110010101101011110101011010111", "011100010100101101100010010111000010011100101101", "100001010011001101100000011011011001101100100000", "010000011000100001110111101111110011101100110110", "101100101011011100100100011111101111101011111000", "110111100000000000011010010101000100000001110111", "101101010110000111100100110111001110110000011010", "000110010001011100000001011101011001101101111000", "010000010111000111001100000010110001011100101111", "010000001100111001101110111000110111111011110111", "111101100001100000110111100110100111011011001111", "010000100010101011101000100100110010010001000001", "001010111111001010100100111001011011011100100000", "001110001110001100101101101100111011011111011011", "011011011111110100100000101111001110000000001110", "100001010000010010001111000100001100111101100000", "001000011000000011111110100011111110011101001101", "101111111000111110010111001010001100001011011001", "000010001101010010101001010000100110101010111010", "000011000000101100010000100001010110011010100010", "110110100110100010011111101111001010001010010000", "110010100000111000001010010010001010100111110100", "000000110100010110100101111001010111111010000011", "110111111011010111101001000101101000011101000010", "101100101010100001100110000001010010001101010100", "001010000111010011101110101001000101011101011001", "010011000100110011001011010011101001000111111001", "011111110010100001000111111010110001001011000001", "101011000001101100000001100011011001101101100001", "101001001111010010001101001011010111010110110100", "000110000000010101011110110011110010101010110100", "100101001011000011000000001101011000000001000011", "001100100001000010110101111110001011010000001101", "111110111110100001111101011010000011101011000010", "101001100010000111111010100110010100010110010111", "100101111011110110000101100101000001011100000011", "010001011111010000011010110100011111001100101101", "101110011000111100010110111100110000011100111010", "110100101110110010100100111100101100100000011001", "010101100010100001110010001100011111011010001110", "100110100111011111100001010010101101010111100000", "010101110011011010001111111100000111011011001110", "111010011111101001001100001100111101100000000010", "111101101010011001110010010101011101100110000010", "100000101000001011100111110001111001000110110101", "101101000010001011110011110100011011000001101101", "010111001010001101100111100111010010110110001100"], ["100000110001110011110110101101001010111011101110", "111011000010001010101010000011110110010001110101", "101100000010001011111010100110100110111101000000", "000001011111100000000000001101011010100010001110", "100001100010100001001110001001001010100110010010", "001100100000000001100010111100011010010000001101", "010010011100100010110110011011101100110010110001", "010110001101101110100111100000010110101100011111", "110011111101100000110010011110001101101101001101", "100111101100100100001011001010011011000001101101", "101000011000110111010010101101101001111011000011", "010001100011100011010001100000111000100111100100", "101101101010110110001000100100011101110111000000", "001000101100111000101001011101010010101011111101", "100101110101001100100011010011110011111011101101", "011011111111001100100011111001101101001011001101", "011111100001111111101001010100011010101101011110", "000010000101110011010001010011001001100000101110", "011000000110011101110011001010011001000000111000", "011000100001100011110000011011110101011100111001", "000110000000000000001110111111011010001010111011", "011000101000010100101011001101010010011100100111", "000110000001100010111000001110100110010010101110", "101001111010110000111100000010010000101101001101", "110000001110000101100111101001111110011111000001", "100111100111111111100111011011000101000110011100", "101011111111000010001000111101001111011010101111", "011000010100010111111011111010010100100111010110", "100101001011111001000110101101101111000011100011", "101011101111110011111110110011111000000111101010", "110000110010001100011010111100110000010010010110", "010001111000001010011110101010100100001010100000", "000100101010001011111001111000010000011011101100", "010101011011111110111011000111100011110110010111", "010011101100010001010101110111111010110111100000", "111011000000100101110010100010010110100110101001", "100011110110101110000111010100100111001101110100", "001001100110000101111111001111100101010000000010", "111011010010010101111000111011111100010000110111", "111000011010011000011111011000011000101100111101", "010010010011111100010010001010000110111100100011", "010010001101100011010011000100011110001101110101", "100010101011011000010110010000001011111000010100", "000110011010101100100100000110001110010111001110", "010111001000001011101101111011110011000111001001", "101010001011100101100100100100011001101010100000", "010000101011110011001001000110101101010010100001", "010001111001101110111101110101100101001011010100", "010011000011101001010010110101011101000000001110", "101001101111110110001110110100000101111111111011", "001010001010110000001010010100010111001111100011", "111000001100001010001011100010100001111011100000", "011001001100010100101110011011011011100010110111", "001001110010100101111011001011001010100000110100", "101010111010111000001010101100100110001010110100", "101011110000100011101000111110100101110110101110", "010011000000000000010110001011001010100110100011", "111110110111001011010101100001100101101010111010", "101000101000010000001011010000110110000001111010", "011010000000010100011101101110010100011101010100", "001110011000110001101110000001010010100101101100", "101001101100110001011101101001100100100110000000", "000001101110010100111001101001011011000011000100", "111010110111001000111010000010011001110110111101", "010011101010101011111010011110011010110001111000", "001100001101110111011111010110010010110110001110", "000101111100100101011111001111101010100000111100", "101010110000011001111111111100011111110001001100", "110101111000100000000100101101000100011010011110", "011000010111000111100000010011100101000000001000", "101011111011000100011100100011101010111011001101", "001000110011000001001100111100010001110000111011", "100001110000100001111010110110101000010110010110", "100010001101100001111100001111010010000100011010", "111001110101010000111011100001111110100011000000", "100111110010110001100001010100110111100111100001", "001001101100001000001010100110101110111011100011", "011100000011000010011000010000001010001011101000", "111000000011101001100100011100011111101111001101", "011001111101111101000101001001111010100101011011", "110101110010000111010001110111000110111100001000", "011010010100011101000011110101100010010110011110", "000011111111110111111000001000011110011110010100", "001000001100011000111001000010011010001000010111", "001101001100011111010011111110011101111100001111", "010101111001110111100010101011001010110001001001", "100010011011001001110111011110011000010010011100", "000110000011010010000011111100001100011101111011", "101001010001101101100101011111001001000111011000", "010111110010111011001100001001111110001100011110", "101001110010101001101100101101011010100011001110", "100000111111101011101010101001111111010111101010", "100000101000111011111000110000011010011010110010", "111101010010011000101011011110011111011101100011", "100110111010101011011000010111101010001010010011", "101101001000100000111010000000100110011111011000", "101010101001110011010011101111010111111001001001", "100001000010011010000011100100000001100110001001", "001011100001101000000101111101001010110000000001", "010001000000100111111111011100110011101110011000"], [], ["010101111100110111100011010110001010000000001010", "100001100011000000010011101101111101110110000011", "110011101101101101100110011110000101111100001010", "010010100111010000010110001000010111000110010100", "110101001111101100001100000101010010001101010110", "000010100111110001111100111001110101000011110010", "110100000110000001110101100111011101111101010110", "111101100010010011100001111100001110001101011101", "110000110010111010001101110110010100110101010000", "111100000101100101100000010101110001000001110111", "011110100001010011111011111100000110111101110110", "101001001101110111100010111110111000110111001100", "100111110101111110111100101100001100101100101111", "101010011000111010010000100000011010011011100110", "001010011011010000000010111001110010101011000000", "110101011100111001100110101010000101100111000011", "001001101011011101111011110100101010101011000111", "001001101011011000011000001110011010110000101111", "100010010101101011110100000100101001110001110101", "010110010111100101110110000111011111001100011100", "010010101000110010011100011001010110001010100000", "111101111110001111100011110100001111000001010010", "111011101111000011101000111110011110010001110000", "010101011011110111110100110100100010110111110011", "011110001110110101000111001010111001100000110111", "000101110000001010011110000011010101011010001010", "011101000001110111101001111101000101011100101101", "111111001001100100010100001100001011110110001111", "110010001100001011111001011101011010101010101001", "110110001011001110111000001000110101000100100010", "110111100100001100010001010001010101100110101110", "100101111100010111100110110010001001101000101101", "011000001001110001110111110010011010000000000011", "101000000101010110000100111101101000101111111101", "011110111011101000011000111010111110000011110100", "010111100111000001111000110001010100001100110011", "100101100000110110011010100001100010001101101111", "100101111101110000000110001101110101000101001111", "100111100001111010101010000001111001101111000110", "111010011010000100000001000111011011101100001110", "010010111001001011001111001010011001111101100100", "101101111110010010001111100010011000000110110110", "110111111000011111000010110010111110001110101101", "101110011011001100000001111110100100101011101111", "010110001011010001001100111111110100110001101111", "011100111000110000001011010011101010001101011111", "110101100011001111001101010010000011111111110011", "110111010111010011001111110111110110111011011010", "101101111001010111111001010101101001011011010111", "001101011001101011001101000111100101000000100000", "011110000000011101000011100100110110100011001101", "100111110000001101101111111101010000001000111101", "011110101101100100010001100000010101000000111010", "101000000110111110001100111011100101101000110101", "100101000000000110000111110001101000001110010111", "001110111001011110001100001011010001001000110101", "111010010110010100011101000110101001010001001101", "011010011110110101100011111011011100010010111101", "011110111011011010010000110010010010001000101111", "010101010110011001111110001110101101010001001111", "011010110110111111001010110000000110111000101011", "110101101000001111110010101000000101111011000010", "011101101110111101011000101110011001011100000001", "110101110010100101011000111011110101101010100111", "100101100110100010011010001100110000000001101000", "100101101010100111100011011000110110101011100000", "100100001001011010000101111001000101001001010101", "101000100110011011010110100010011111111101101000", "011001100110100000010010010110010100010100001011", "110100110100000111111110100010100110111100000010", "010011100011110101100110110100011110100111110010", "001101110010000011100001110011111010110110100001", "000111101001001010010110010101101010010011100011", "110000011000010111111001000110010001010111000110", "100100001011100000110000100110111010011010110101", "100110011001011011100001100010000111100000000100", "010110001100111101100100110000000100100110111010", "101000111000100011001000110110011010001110111010", "010000000111101110100101111100011101101101001101", "100010000001100111000110101011011000000001010111", "010011001001010110111000011101011011011010101001", "100110000011100110110100011101111010101010000110", "110110011110010101100110110110100110110111000011", "010000100101110001010110000100011001100100000110", "101100110100000011001011011111100111010100110110", "010100101101010110100000101011100100101000010111", "111001101011011101000110111000100110110101010111", "011110110011110110010110010101101010101010000001", "111010111000100001111100100100001110011100011001", "010101001101011011100000100010010110000100111011", "010110011010011010011100100001011010100000101110", "101011001010101100100100011011010001111101101100", "011010000111110111000110110111101110011010010110", "101110000000011110001001110111000110000000010110", "111011110010011011101100000000011011001100100101", "110110011000011100001100111101100000011111010101", "100110101000110010010100011101111110100011101111", "110101111110010011001010000000011101010001010110", "100101000111000111110001101111011001001100101100", "110010000111011100001111110001101000001101110101"], ["010100011110011111110101010111111001010000110111", "011001001001101011110110110101010100110110110011", "100001110001011010000101001010000001010111100010", "010010010110100111101110100001111000011100001001", "100101010101100110001101100101100101110001000011", "001101101001000101110111111110011011000110111010", "010111100101001001100111000001110001100110001111", "010000010110100010101100101110101010100001100011", "010101100001000010101110111110011010001010001101", "010110110001010010100000010100011101000110100000", "011111101101000010110110101101101001100101011000", "001011100111000100101110101000101001000011111011", "101001110101001110000101110001100010011101110111", "100101111101001011111101001110111011111010001011", "111001001010011001101101000100010111110100101000", "111010001110101110011000111101010110110011001111", "110110010101001100010100111010100011110010101011", "111011100010011110011100111000011001011100001001", "001100000010011010110100110011011101101110000110", "011101110101000001010101001010110111010000100011", "010010001011000011111101001001011010111100101000", "011011111011011011100111011101101001111011001101", "010110101001010100011100110110100110100001011110", "100101101101110010011000110001110000111100001110", "101011001101011011110001011000011000111100110101", "001000001101110011101110010111010100100001100010", "100101011001111011101110101101101110000111011011", "001011001110100101111100100100000110001000010101", "001010001101011011101001010110000101111100000001", "111011010111011010111000101111101000101011101010", "110001111010110110110110010100110000101001010010", "100111111100110110001110101010010110100011011110", "110111110010001100111010011000111111101101110110", "100001111100100100100000001001100001010101010001", "101010101101111010010000110100010010111000101111", "101000001100101111000110101000001110101100110110", "110100100100011100001100101101101101101110100011", "100001111011000100011101010110111101001010010100", "001110011010000110111100011011011111110101011001", "111010010010011010111001001110101110010110101100", "101010000111011110100100100101111100000110001110", "010010100101001001011010111001101010111101110011", "010000010011011010011000101010010111110100011101", "100101011111011100000010101110010110010110011010", "000010110011000111000100000010111010111011000110", "110100001100101101100111011011011111111111110100", "001101111111010100010000111000010001001001010110", "100110001101010110011101011100001001111001011001", "100001101011000100000010100000010001011100111001", "011000100110101011100001001111110101111011011010", "110011000111100011100101110010011010111110101110", "110010000110110110001010001110001010101101110001", "111111001100000011000111101000011010111101000011", "001011101011110001100101001110010101100110010000", "111110101101101100111001111001111110001101100110", "101111101101011111111010111110011000010111000011", "101111001000100100001010001011101101101001011011", "111000011101010101110100111011111111000101010100", "011010001111011000110100101000110110100111000011", "110110010010010101110110010111011010111110010110", "111110001011101011111000011110010110001111110100", "000111010001100010101000111101010010001110100011", "001100111001010100010011110101101000001011110110", "100010100100111000110010000100110000101101010000", "000010111111101110001110001110011001011111011101", "100100010101111101010000101011100010010000001110", "011101111010111101011111000010010110110101001111", "101001111011100110101110011010010111100010011100", "011010101110110011101110011000101101011100111010", "010111000001010000000111000001001010101101111110", "000101101101101001011011010100001001100111111101", "101010110001100111101100010111010101100000101010", "101111111001110101111110011001110011100001100001", "101010000001000011110101010110101010100011100100", "011111010110000101111111111000111110011011001100", "001100001101111001100111111010010110010001100001", "001100110101110100101110110010110101111101010001", "011101101000001011101101101110010001111111001110", "010001111001000100000101010110001001011010011010", "111110000100110111110111110110010110001010010100", "000001011011110110011001111000000110000111011010", "100100010110101110000101010110010101010001100011", "110110001101101001001011000100011110100111110110", "011010000100100100111010010011110110011011011001", "101100001110101001001110101110011010110111000010", "101000001100011100000011101101100101011100100010", "111001101011000011101011100000010111010011011100", "001011101001100110101010010010010101001011000011", "011001010010101010011000010111100100110000110010", "000101010001011110000111111011011100111100010100", "011100101100100011100100000011100111011110110001", "110110101111111110100101111110010010010100001000", "101010010111011101111010110000001010101100111001", "011011111111001111000100011000010001100111000100", "001011100001100101110100110011101000000001011001", "001001000011101101101101101001010101111011100111", "111000011110011011101011111100100110000001011010", "010011110010110011111000111011001010011100000001", "100101111101110100011111111001010010011010111110", "000110000110100100111101010111101111001011000001"]], "lw_6x6_hopping_setting_3_hop_mes_circ_false": [["110001101101111011001110011011110010110110101110", "000000111111001011101110110010111100010000011101", "100101101001101010111101010000000100100010100111", "010000111100011000001100011101011001110101100000", "111101000101100010010111000010011011010100011001", "010010100010000101101101001010010011010101101110", "101101100010101111011111100111101001011110110000", "111100100111110101011101001000001000001111000010", "100111101101010100010001010110000101001010001000", "111010110010110010011010011111101111011110000001", "001110001110111111100000000001011101110001011101", "100010001011100100001001100000101100000101110111", "001001100100111100001011001011100010000110100101", "000110010011101000010111010100110011101000001110", "011110111101111110100010011010100101010010001101", "110110010101100010001011000011110100000101001010", "101011110010001110101000011010001111111001110100", "011101110010111011111111111100110100110000101110", "110000110110110110000011111011101000110000101110", "000001010011000111111010100110101001110011110000", "011100010011101011111110110110111100100110000110", "001100100110101100111111110110001000010011011111", "101111110111111010010101011000110010111010010011", "010001110100111001110111000111001011011011101110", "011111110011011000011011111111110011110100111010", "111111110100111011110000010011111110100111101101", "011011010001010110010100011010001100101010000110", "111010110101010101111100111101110000110101000001", "101011101110000111110100111101011001101100000110", "011101000010010100010110011001001000000111100011", "101110110010010110011011101110111110100001101001", "010001001111100010110010000001101101000011110111", "011010110000001110010011111100001011100010101111", "111011111011101010011011001000111001110111101100", "111100011000001000101001001100111110111011010101", "000110001101111111011100110100100110110001110000", "000101000100010000000010110101011000111100111010", "001100111011110100000100100110100001000010000000", "110001101011000100111011111001000001111101001101", "010100010110101001110001010000001010000111110011", "011101111110000001110011000000000001011111101010", "011011100010101010110101111100001100110001000101", "001101010001010000011001100110010110101010110011", "110000011001000011000100010101011101101000010110", "100000011111010110100100010111111101101101010000", "010011100110011100100001010010111110111111110000", "011001111001001101011111101111110010000001111111", "000011010110011100001110111110101011111101010101", "100110010110101100010101101101110100111110100110", "110001100010011010110011100001110000000000001100", "100100011000010111100000011011110011010111101010", "101010000011111011110110100000100000000111001110", "100100111101011100011100000010000111001000000100", "010110110001101010101001111101011011010101000111", "100101011000001000111100110111111001000011101111", "000110011001010111100010111110111011011110111100", "000111001000010101111110001000010000011110001001", "010111100111110010001011010010010011010110001101", "001111001101001100100101101011111100100010101111", "000010110110101101010010001000010000011110100110", "000100101010111000000011111110001000010001100010", "011111001111010000011110101010000110111111011001", "101001101010011011110101101100000000001011000010", "010110100010010011011100001000010000010100101100", "110000011111001110110100011100011111000000100011", "000000101111110011101100111001100000100001100101", "000001011110101001001110001011010111101010001010", "110010001000111111000010000001011110111010001111", "001101001011011100010101101111100110010110111000", "101011011010101110111101000111001101001001101111", "110000111010000110010100110110111011100011101101", "010001010111110110111100101000010011000011101011", "100110100011110101101010010001101000101100111011", "011001110010000000111001110111100100001100100001", "011101011010111011100000011010110111101101110101", "111101000101110111110101100010101001010001111110", "011100100111000001000111001011110010001011111011", "011101001111010100010110000001111100101100110011", "010011010001110001010000100110111000010101001011", "001101011011101010111010000001101100000100001100", "001000001110001001100010001110101101100000101111", "010111110001111000100001111011110101100011111000", "100011100010011011100110111110001010001101010110", "111110010011111101000011101110100111011111011011", "011111110010001001001011011000100110001100001000", "000000000110100011001010011101001000111000110010", "011110111101001110010011110111111100001000100101", "110001000111000111100000011110000111100011111101", "110111111010100000100001100111110111010110011101", "000010111001110001100100001011110000100011000100", "001111100010001100101111011000011110001100110101", "111010100001100000111000100010110111010111000111", "110110010110001010011110010111011101011010010001", "001000010000001111011011000001001001001101000010", "110101101110001110001000010001010100110111111000", "011011100101100011010110110111011100001010011100", "101010111100101101010011111001101000000100001100", "110000101001100110000110111001011100011110000101", "000001011110101100100110010110101110000000111001", "001011010101001110011010110000000100010001101010"], ["001100101001100110001111111001110110000010000100", "110110110110100001101010010101101011111101100101", "010101100011011011101100111001011001001111101011", "001000011011110011101111101110010011100011110001", "100011001011100101110110001000001101110100001011", "101010100101110111000011111111101111111101111100", "010111001000001010010101111011010010101001000000", "000111000111100101101010100111100100000000111101", "010101111010100100101110010000011010111001101001", "010001111111011110101100011001101101100011011010", "101000011101100001100110000101010111010010101111", "101001011010111001001011110100010101001011101110", "111010011111001111010010101100011010110001011101", "010001010011101010000010110000101001100110111111", "101001001000011111100010001101101001110100101110", "010010011110011010011001100010010010010111110010", "101001100011000000011000100000010010000110001110", "101010000010111100010111100110000110101010110000", "011000110011111001011100000101101111100101011010", "100101101100010111101011111001101101011111000011", "111110100001001100100011101010001100100011101001", "011001111101111111111010000111101000011110111000", "011101101000011010101110000001010100001000110101", "000110010111000000011101100100101010111010011111", "011011001101110010001000100111010110101101011111", "011010110010001100011010011101011000011000111100", "010001001010011111100101011111011100010111010010", "100010000010000011100001101000000111100101001000", "000100010101101100101100111100101100011111101111", "011101000011010110000111000100010000011110011101", "111010110010100100001000111101101100011111000011", "011011100111011111101101100110000111100011010110", "001000010011111101111010011100101100101010101011", "100101100110101000001110100011110001111011000101", "001010111110000100001001101001100110010110101100", "000101011001011010111101110000101101001110110001", "100001111000000000001010001001100001111101111000", "110000100000110110001011001001101000001010001100", "111100111001101000011110101101011110001101010110", "110111100001110100010110011101010011110001010101", "010100001011001100100111010001110111111101111100", "011111011011000010011111100111111010001011111011", "100110010010111011111000011010010010110001111000", "111111010100101011000000001011011111110110011111", "111010011100101011011011110111111100100011100011", "101110011100011010000011010110001110011000010000", "001000011111111111110101010010000010101001111001", "101010010101101010011110010100101011000011101111", "011111011100000010101110111000010000100010010110", "101110010001010000100001011000011011011111101110", "111001000101101000101011100101111111010010111000", "101011110100111100110101110010000110110001110100", "000100111001101110100110010101111010001110001100", "100011101010111100010001011001010111100000111010", "111101000001100100000110111001111000010011100110", "100010111001011110011001101010010000111000010001", "011010001010101110101011110100100110001100000100", "111100100011100111100110001011110101011011000011", "011010001100110100011010100100101011100100110111", "000100001100010100001101100101101111111101001001", "010101111001001000000001101010010011110001101100", "101011110001110100011111100101101000100001101000", "000101011100011001001111100110100000111000011011", "000110110010000111111001010000100001111011000101", "100011100010110001010111111000010101100000010010", "101100001100111100010110001011000101011111001111", "110001110110000101111100011000101010001000110001", "101001000001001100100011101010010110011111100010", "100010011101011101101000001011000101010011011111", "101110010010011100010101100111010010010101001011", "110011101011000001010111111100010100100011110011", "010011100101011100101010111011101101100011111111", "100100001001010100111101011011101000011010010101", "101101001000110011100000111001101001011011001111", "101110101000101101010011010100001101001110111111", "010001001111111100001001100100010111010100110001", "111101101000011010101011101011110001000010011100", "101100110011001001011011011010011000101110111111", "100000100011011101111101000100100100100001101101", "010110101001010111000111001110110001001100110001", "101101101011001111100011110001111110111101010101", "100100000000100110110110011001001111011010010011", "010101111100100111110100110000010100000110001110", "011010011111011100011111100011111101011010001101", "111110101001101001101000111100011001001101100111", "101011111100011010110000110100100111110001010001", "011101100110110001001011011111010111101100110111", "101101111000010100111001101110010000110001001000", "111110110010101000101110000110110101011010101000", "010011100111100110110001011000101001000010111001", "000110101111011011011110100001001011111001100110", "111001000110000010101001010111000100101101111111", "111111010001100011010101011101100011011000010101", "101000110001101100001010011001001110101010100011", "010010111101100010101100001101100100011001101110", "101110000101111111110000011010010010001000101001", "111010110001111110100000001110101000110111010100", "000110011111101100100110011100011010001010110001", "000010100111110100000110011100101011001010110101", "011010111101000101011001010100101011111110011011"], ["100010001111110011011001001000010001110001100100", "101010111111011111100001000100101001101011000000", "000011000111011101000001110110000111000011000010", "100110011010101011101100011101011101110001111010", "101010001000011001101111110000101110011110111001", "101010000110001100011001110111011011011110000001", "111011101100000010001001110110000011100111000000", "001010110001010010001111111010011010101111110101", "100111001011111111110000101111101001110001110101", "011011011011111101000111000100001010001000011010", "101111001100111010110000011110001101101010001010", "001000110001010001110001010001101001010101011110", "000111100110001101000110011111100010111001000001", "101110001000101000001010100011111001011010011101", "101000010100100100010010111110101110111100100000", "000010100001011000000100010101000110000101111011", "101100110100011110001011001000110011010100010000", "100001111010101011001010001100010110111110011111", "011110011101010001100011110011101101010001110110", "100100110110101101010001101100000000011000011001", "110101010000011001100000101101110110100100010010", "000111101001000101011001100000010001000110001110", "010100001100110010111101110110010001101101011000", "011110100011010011110111111110110100001010010000", "100101010000001010111000011000010101101010110010", "110110111010010110000011001111100110010001100111", "101011011011010101010111000000101101000110001000", "100011101010110101101111101100001001010000100001", "010010001101001011000001000110110111100010110110", "000010010100110000100100111010110010010101110110", "010110010011110001110101100100100001001111101101", "011100000010101010011110001010001101011111101010", "101101101111011010000000111010000111011011100100", "001111101111001010011011010110010011100011110001", "110110000011101000011110111111100011100001111001", "101001101101101001000101100001011110000100001000", "011010001101001010101001000010010111111110101111", "000110011011110111000100001100011010111010010011", "000101100111011111100001110111101110111111010101", "010011101101100000001000101100011110010101110110", "110110001011110100001100001111110111110010101011", "011011001001100001111110101000010010110000010111", "000100001000001011101101011100001101101010001010", "101101010010110011101000100001001000101011110101", "100111100100011101001010010100101101000010010000", "010101010001111001001011000011001101100010000110", "011010000001001101101000011010000100101010010010", "111000001101001010000111101001010000101011000101", "010010010101011101101100111100101010011000010101", "000011111001010111000100100000011100010110111111", "010001101000011100000001110111011001011011001011", "011010010100101001000000001100010101111000110111", "001101011110010011000101011101110011000010000100", "010011010011011111011010000001100100000101000000", "011110010111010000111011111100000010110010011101", "000110111101001000100100001101101101010011010111", "101000100001001111111001100110010100010010111000", "111110010001110110000111000100111101100101011000", "011001111011010011101001110001111101010011111010", "100101010111100000010011011011110101111010000111", "101000011010101110011010011001001000100111011100", "101000011001100011111010111110001001010001110000", "111010011101011010010101001000100110110010010111", "010010010110100010010100010011101110000100001000", "110001010100001001100111111111101111100000000010", "101001101010011011000000001110101111110001111010", "100110101101111011111111011010010001011000000101", "001010100011101100011001010101000011000110010100", "100101000000110110000100110010111110111010011110", "000001001001010110100111110001100110010010011010", "000110111101110100011111100011010111001101010111", "001010111101101100100111111111010100011011100000", "110101100000011110000001010011010101111000010011", "100010000100011100101001000000111010101010100010", "111111011100101101100000111011100110100000110001", "010010010100000011011111110010011011100101101101", "101000110100011100111111001111101000100101010010", "000110111011100110001101101100011011111001010001", "111010100000101001010100011000001011010101011111", "001010111101001110010101101100000111100110101111", "100000101000101111011001110111100010011001001011", "000001111001011111000111000001101110110101100001", "010111001010100001111101111101101010000010100101", "100010000111011001111101101110101010100101101101", "111001000101001011100110101001111010011010001000", "100100101111001101010100001010110101011011111111", "011000001101101101011100101101110111010101001111", "110011000010101000001101100001010011010101111011", "001110100111100000011000111010010110010101100111", "001010110011111001011110111110011101001101100111", "010101000001100111001000001110110110100001011111", "110111001100100101100101100011010110100101011001", "001101001101001100010111000010010000011011001110", "110101100011010111101001110011001010111011010111", "100000111000001111110101110011000001111010111110", "010101111011010100001101001101101101011011100110", "011001100111001100111001010101100011100101101000", "001001110011111101100110111100101001111100101110", "000000010111100011111100100001011110101110010011", "001110000111001010011110001101010001111011110001"], ["111001110100110010010011110100101010100100011110", "100110011100001111001111001001100110110011100001", "100110010011111111000001011010110001100001001100", "010100100000000111000010010101011001101101100100", "000010110101001110110010010101011011000011010010", "101011100100111100000101011100001011100001110001", "001010010100100000111000100110101110111111100010", "011001100001110111011010011000111010101001111001", "111001100010011100000001100111010100001101111101", "001010110101101110001000010000000101100010001110", "111001111110001010011001001010011001101000101111", "101100011001100010011110100100001000000000111101", "110001010000100111001000100100010100001111011100", "100001111100011100001011101000000010011001011011", "101110001111001101110011010101111011000111010100", "000001101110001100010011011011100001100100001011", "100111110011000011010100011111010101110000000011", "101001111100001000010011011011010001001011000010", "001101101000011011001001101111011100101001101111", "111001100101001010011101101100000110000000111101", "100100010000011110101000100111101001110110001100", "110101100101110110011110000111101100010011001010", "011001001001101011110001010110000101011010100000", "101010110000001010011111010000011010100000111001", "100100100111001011100000111100000101111100001011", "100000001001010011111111000101111001011111111110", "100111100101111011110110011010011001000001001010", "101001101100100110001100110011010100100110000110", "101011111010010001101100100010100000011101101110", "010110110100110100010010100001010010111000110010", "101100011110001110101011111001010011101100110111", "100001101100100000000111100110010100001110010000", "101111111010110001100110010000000101101011011101", "010000001011001110010011011001101101011101001001", "010111111011100101111100001110110111111100001111", "000000110111110001100110110110001010010110100100", "001100000011111011110110011100001011011100010110", "110111101100110000100101011101101101110001101110", "111011100011100111111100111100000100001100100001", "000110110111011011100000011100011001011111100010", "101110010101111101110010001111100101110100001001", "011110010000000101111110101011011010100001000001", "010100110010010010000010011001010010010110101000", "111001100100010111100010011110001001010101111100", "111010000010111010011110010010011001001010100000", "110110001110111000001010100011110110010010010101", "010010110011010011110011011101001101110001011010", "011010100000100000010110010110000110101001001000", "100100111100100100000001110111100110011111010011", "111100011000101100101100010100000001110110000011", "010111001011000110101011110011000101101101010010", "110110001011010010010010110010000100001010011100", "101101011010011010010001001010100001001000001000", "010111111110010011111110001110001001010010100010", "100001100011100110011011100101101110101011010000", "100110001110001011100000110010100110000000010000", "010110110011011000010011110100010001110010010100", "100100110100000001110011111110011001101100010110", "011101110101001011111111110011000001110110111010", "111101000000100000011101101101100001010000001101", "011110101000010110001000101100001001101011000101", "010100101011001011110111011000111011110011011101", "000101100111000101011110110100000110100100111111", "001110011101100101111001110101110001001111110011", "110111001010010011010010101110011001100011000001", "100001010000001001010001001010101001101111001101", "111110110010110001000010100111101010111000000011", "010110010011101010000100100011101010101110110111", "110101100011100011010010111100101110111111111101", "010110001010010010011010101100010101001101100011", "100101110110100111010010011011011101000110101100", "111001111000000010010000101100010000001010111101", "101001110000110001110010111100100101101101001101", "100000010011011110000011100110100011110011111001", "101000010111111110100011111000000010100010000110", "010110001111010110111110001011011001101111111001", "111111110111010100111111000000101001110100110110", "010101100001110111101000101100010011111011011101", "011010100111111110001101110110011000001010011110", "100110000000100010001000010101110101001010000001", "111100000000000010101011101110011101111000001010", "101101110111101010111111111010000100111000000010", "110101011110101001000111100010101110000011111011", "101110100000011101100110100100100101100111111100", "010001100011001111110110101000011101001111100101", "100101110110100111111001001111101111000100101110", "010110011010100001011100101110101101001010110100", "001011001001010110001000101101110101001100101111", "100110011101001101101001010101111111000010010100", "000101100110101001101110111110010001001101000110", "110100101110000101100111001011111010000100110100", "100010001100000000110011011010011111101110001011", "001010011001111011010010011110110101010001011101", "000011111000000100100101001011101000111110010010", "011101111101111110110110011101100110010100111101", "001110011011000001001001001000010110001001100111", "101110010110111011100101011110100000110010001100", "000111001011101101001101000000110111000100101000", "011011011000100100010000000001100101111000111110", "100110100110001010000111001010100111001100011110"], ["101110000011000101111011111011010100010100011111", "010101110011011110010111001110001110000010001011", "000111110000111000001101010011010100100011010110", "011001110101011100001001011100001111101100100010", "100101110010011101000110110010011110100100111101", "011011100011111110000110110100110010000000011100", "000001010011111111010000110010000111111011111101", "000110100001000101000001111110010110110111111110", "000100001000010010100011111000110010010010011101", "101100001110011111110000100011101110010111111100", "101110000101000000011001111011010100001010101111", "001101010100100001100110100100010101100111011001", "100101100110111010001001110101010110010110111000", "111110010100100101010011110100000100111101110000", "100101110000010101001101010011101110011101001101", "011000010001001010100001101001010010101011011010", "011000010110010101111101001011000111001001001001", "011011101001111001000011011001111001011000001100", "100010111010100100010111110111100101110010001111", "011111101001001100100100010011011111000110111110", "110101011000010100111111011010011000001101111101", "011111110100111001111010000111101111101010001011", "101010101101010101111110011001001100011110000001", "110010111000111000111010010001010111110111100100", "100111110101100110000100111111110000010010000100", "011011010100100110111100110010011001101110000011", "011001011111100100111011001010011110001001001011", "101111000110001101101101110010011110011001010110", "011101011100100001101101011111100111010001100100", "110111110100111110000000111111111110100100111111", "100110001011001000001001101111001110111110101011", "010000110001010011011100001001000110100100111010", "011010001001010111100000011111100000101100001001", "101101111011001101010110010001010101101111111100", "100101101000010110000000011110100111110101011100", "011000000000011101110111100101111010010111000010", "101110101111100000001110010000100000101010101111", "001010011101101100000111001100001100011111011001", "110100111010010111100000100010011110001010001101", "011000101111011111100111111101101000111001111010", "010110000001010001011110010101000110010100011001", "100101011010100000011110100101100100000110111000", "110110100100111011111011110111100100101100110000", "000101111011011111010001010111101101101000000100", "011100000011011110011101000101111110011111101111", "100101000010110111001100000001101010110010000001", "010111110100111011011111010101111110011001100101", "011111110101110010001011000010001001010101110011", "010001111100100110001100010000001001110010101110", "001011011001010110110111001000010101001100110101", "010010011010100100010101011011000100000000001110", "110001010111010011110010001011101000000100010000", "100110100100110010010100001011011000000001101001", "001010000101101110010011010100110011100101111010", "001101011001110100110001001100100101101100011001", "001010001010111001000001001000110001100001111100", "111011011010001000111111010010100001111001110100", "100111100110110000110010100010010101100101000100", "001110010101110000000001110101100000110101010111", "101001101100001000101111000001110110100000111111", "101110011100110001100000111011111000101100110111", "100110010010010010011101010001111100011101101010", "001010011001101000100010100011011110011010111000", "001010001011100011101000011000001001010101010011", "101101111011000110100101010111110101100011000000", "110011110001110111100010010011011001111000010111", "100101110100010101000111010110001101101100011010", "011110001001100000111101001101011011101000110101", "001110010100010010111110011110110101111000111101", "010111001101010101101111010110010010010010101011", "110101100001101111111111101111010110011001010010", "010110000000000000101101010010011011110100011011", "110001011001000000011111001100100110111011001111", "110011101000010010110101110100100010101000001011", "010100010001011100001111001000101001111000010011", "111001111110001111100101001111111101010011010011", "101011110010101001100010110000101010000100101100", "001010001111010011001101101001101010100111100001", "011110111011011101001100110100001000001110101111", "101010000100000001101110010101100101100110101101", "100101111000111111111010011111100101000010001010", "010111100000001101010100000000011010101010110011", "110100011010010111111101111011111110100101110011", "101010001001011101000111110110011001000111011110", "001000111111100001011110100011111111100000111011", "101000000000111011011111000010011111000010010110", "011010000100101100111101010110000010000010101101", "111110101010101111110100100110001010111010111110", "001001100111100000101010101100010110110111101010", "110010101010101001011011101111001001000000101101", "010001001111011001101011010001101110000110000100", "100001000110001101000001111110001000110000010011", "100101010100001110010001100100100110011000011001", "101011110000010111001001001010110101001000011001", "000110101011000101101101111001100000001000011100", "111101111000011101000001110011011110101111111011", "101110101001011111101100011110010111001001001010", "001010110001101101101101000001111010001001000110", "001011101011101011101010101110101101101000001000", "101001111110100010010010100001100010111101110010"]], "lw_6x6_hopping_setting_0_hop_mes_circ_true": [[], [], [], [], ["000011111111000110111100000010011010111100110100", "011110000000000000000001000110111111111010100001", "000000001111111110000100011000101111111101010100", "001100100011000011001101000010000110110000011001", "000010000011011000100011111110111111111101101011", "000011101100000010111111100110111111000111000110", "011110110000001100111111111000111101010110000000", "010111000000010100001000000110000011011111010001", "011111111000000110011011011100110000111110011101", "001110100111011001000000011100111111010111010110", "100110001011010010110011011011000011111100000010", "011000111110001011110111011000001010110011010010", "011110110000011110000010001000000111010110111000", "000100011000000000100000011110111110001010010100", "001110000000110001000011001000010011101101011001", "000110001000111100000001011010111111001101011110", "000000000001000000011100011110010111001100110101", "010110111110001100111111011000011000011101100010", "011000111010111110001011000110001110100111100101", "000110110001111000000011011000111111111001111011", "001100000010001011110011001110111111011110000001", "000000001100111111000000011110111111101110100011", "000110000011011010111111001110111000101100101000", "000000111011000110011111000011011111000110110001", "000000110000011100000011011000000011000111111011", "000000000011000000001100100010110000001010000110", "111110110011010110001111001010010000101110010001", "010000000010011011111000000000001111100110000101", "000110110011011011010000001010111111010001101011", "100100000000011010101101001110001111011000111011", "000110111111000110110110011011110011000110010110", "000001101111000111111011011010011011010000101000", "010010011110001000111111000110011011110001111011", "001100000011011000000011000010111110111011011111", "000010100000000001000100001010111010110010001101", "001011000010010101101010011011110000101101010110", "011000111000000010110000011000101111101010011001", "000000110000000110000011001001101100101110001011", "110110111100010110000000011111001101111001001111", "101000000000010000111100011010110011011101000110", "001110111100000000111000100000111101010000000100", "011110001100001010001000000110110011110001011001", "000001101100011010110011000000110011101101111000", "000011101011000111110100001010111100101101001110", "000000110000000110010011011000111111000111001111", "011010001100111010001111010110110011011100011001", "000000111111011110000011010000111111000110110000", "011000101100011111101111000110001111101011111001", "000011111110011000001111111010111100100111010100", "000100010011011110001111000000111100010001110100", "011110110110000100111101100100110001100001100101", "011100110110000110110110111110111111001111110010", "011010000000000110110011000110111111110101111011", "000000011111011111001111111101110000111001011011", "011011101100011011111010000010111111101101111100", "010011111100010110111111010100110011111010101101", "000010111011001000011110000000000011000000101010", "011011001100001010000000000000111111001001111000", "011000001110000000111000000010111100100010001101", "111000000010010000110010000100111100100101011000", "011010010000011110110000000110110111000000101101", "011110111111011100111000011000111000101011110111", "011000001111110000110010001000110111101011111010", "011110111100000110001011001000110000001100101011", "011100111011000000000100000111100011101101010001", "001011000111101100110011111111111111101110000000", "011000110100101000110001000110000011001100111001", "010110110010011110111110000000111111111010000100", "000110111111100110001101010000111111011010011001", "001000111100000110001100011100110010111010101101", "010110001100110110001110001110000111101111110010", "000001001100000011001000001000001111000000001100", "011111100000001110001100000000111110100101010111", "000011110010011100111011000000111111001111111100", "011111001100000110000011010000000000100000011010", "000000111100100000000111011110001110011011111110", "000000111010111000100000011110111011000111011011", "011110001111010000111000100011111111111011001000", "011100111101000010001111100001000001100011001100", "000110111100011000111111000010010011011010111101", "000110000000011111011100000010111111110111111100", "011000001100011100111100000100011011010010000001", "000110001000011000111111100010110000010011010101", "000111001101011110101100101101011001111011001000", "000011111110000000111010011100110001100000101101", "011000111000100001101000011000111110110110011100", "010010001111000110101000001011000011111101111011", "000000111100011000000111001110001100101100010110", "011010001111000110011111011010111111101100110010", "011110110001111100111001101110110010100000100101", "011000000000011100111011011011111111101111001001", "101001101011011010100000100010110001000101101011", "011000101101011010100011101100001100110010001101", "100110111010011000010000001010010001101011001011", "011000100110000001001100011110110011110011011011", "001010000011000000111010000000110111010110111111", "011110000110111110100011011111111110011011010001", "001000001100011111011010111000110000101010101101", "000000100000110110100100001010110100001001011100", "011000101011100111110001111000110110001010010000"]], "lw_6x6_hopping_setting_1_hop_mes_circ_true": [[], [], [], [], ["101000001111111111110101001000010100011100011001", "101100101101111001101111010101000001010110011001", "101000000001100010111100001111010000111000110100", "100000000001100011010011111000001101011100101001", "101010011101000101001100110010010001000001101011", "101011001011011100101110000111010010011001100110", "101011111111010110111000100101001001010010000000", "000011000000001110011101101100010100111101100000", "010010110110111001101011101111000001010001110010", "100010010011110010110111110011010011100001011000", "101011101101100100100011111011000001010011111010", "110100101101101111111100101010010100000011101001", "110000001010011010010111101000000101010001001110", "111000101101100101111010010111010111101011001010", "010000000111111011100000000100011111010100100110", "001010010101100000001010011110010101011101010000", "111000101110110101001111110000000011010100101010", "101110101101101111110011111011010101100110111110", "101111011111111000110111101000000101010110111001", "001011111100111101001011110011001001010010000111", "101100111101101101000111011110001000100010100101", "111010010111110010010101100100011001101111000101", "100010011011010100100110110011010001010111101110", "101000001111110111010101110000000011001010110101", "111010011100100111001010110110010001001100100001", "011010010110110000001011100111010100010101110100", "000010010001111100001111100000100001011101100010", "001010110101000001111010110111111101101110110011", "101011000101101000001101100110110001111100110110", "100000100001101001101101001000001100001111111101", "111001101101100010010011110010011111011110111011", "001100100110011011011111110010010000011111101100", "000110001110001010011100011010110011110000000010", "111100000111001010000000111000010101010100011111", "110000000111101111001010111110010101110100110000", "000000101110111011010111111000000111110000011101", "001110010110000100100000100001000000111111101100", "100000101011011101010100100010010001110000011111", "101110010101000010010001101010000001001100101001", "000111101110110010010001100110010001110010001011", "001010011111101101100101100000001101010001101010", "100010011011110100100011110011010101101000010010", "100000000111001010110010110001001111111110001011", "101000001111111100100101101011010001110001101000", "100010111001101101000111101000001101101110101111", "101001110001100000001000101110010101111001110110", "100100011001010000100000110010010000100101010000", "111100101001010101001011110101110000110111100010", "001100111010010111101000100001110001110100010101", "001010011000100100100010011010010000001111111110", "101010011111010111001001000110010011011001010011", "100000100001100011101010111111010101100110001010", "101010100011100001001011111110001100111100111110", "111000101101010011011010100100011101010110010001", "111010110111100000000000101110011101101110111111", "000111001010100000000001000010010000111000100000", "011000101110010101110010010001110111110010101110", "001001110110101001001001001111000101101000101100", "100000011011110010111011111101100001010100011000", "111010001011110110011111011110010000101000100100", "000110110010001001111110110100000001111111110000", "110001100111001111110110111111110011111000000001", "001000001110100101010001111010000110010011110100", "100011001001100110110111101001111101111010011100", "101000001101111100000101000110000011001111110110", "101000001101110100110010100010011001001010011101", "011000100100000111101000100001101001111110111011", "101010011111110000000001100110000101011101111111", "001010111111111101100101001001000101110010000111", "101110110111111001000101101000000011000000011110", "001110101100110101111000101001000101011011111101", "110000011011110010111001111110010011111001101011", "010000011011111000001111011010000111101011010001", "000000001000001111100110010001000110010010001011", "000110011111110110111000000101001001111010000001", "100010010011010010011101101110010000101000000010", "011010010100101100110011101010001101101111101110", "111011101000100101000001000110000000001010111100", "001010010110010000110001101001000100010100101001", "100011000001000110111010111011001101001101000110", "101010011111011110111110110011010001001000011100", "000010110011111011101110110000000101000100001001", "000000001111111100000110111110010101101011111001", "000110101000101111011001100110010011010101011010", "110000000101101010110110111001000100000110101101", "111011111001001010111100111011000110110110001100", "100011101111010011100010110011000000000100001010", "111000100011001001100110100000011101011101110011", "100000100001101001000100111010010100000100010000", "011010101110011110111111010101000001100010000111", "110110100001111011111111011100110100100110101101", "000100110011001011111000110010010000100000000110", "000010010010011110001100101100000111011000101101", "101010011111101110001111110100001001111000110010", "011000100010011001000110011010110111011111110000", "100001001011000000001010010110010001000011110010", "101010111101001101000101101000000101000010111001", "001000111110011111110100001111110100010000101101", "101010010101101010110111110011010001110110101010", "101000110001101000001101100111110000001100011110"]], "lw_6x6_hopping_setting_2_hop_mes_circ_true": [[], [], ["111100100010111110111110110000011000111001101100", "010011000010001101000110001100011110100110101111", "110111000000111100000000001100011001011100010101", "111100000110100011111101110000011110001010010101", "111111011000000011100000111111110111001010010011", "001110010000011011000110001011011010001101100100", "001100000001100000011110110100011000011000101100", "111111000111101100111010011110000011000000010101", "011011011010111100000110111111001000111010011000", "001111011000001100000000110000000110001011111001", "110111001110001111100010000101001000110001000110", "110111001000110011110110110011011000011101011001", "111111011000001100011110000011001100111010101101", "110001111110111111000110110011000110010001100010", "110011000111110100001110110000000000100001011011", "111100000111000000000000001100011001100000100000", "001100011111001111001011110011111000101101010111", "111100000110001100111110101011011101111100110001", "010100011110001111111110110110011011011011001000", "110001100110000011001100111000011110101010010101", "100011011001111101100110001100011110001011100001", "111110111110001111000110001100011110110111011011", "001111001000001010011110000000001100010101010111", "111100001000111000000000001111010100101110011111", "111011001100000011000000110000010000111010011000", "111100000000110000011111101100001000101010010010", "000000011000111111011110000000000011111100000010", "110011000011111110011000001111000110100001101110", "111110000110111100011000000011011110101101011010", "111111000110111100011000111011011100101010100011", "111111011110000001000001001100001100010000010101", "000011000000000000011110001011001110001011110010", "111100000000000000011000000011000110000110100110", "000011000000110011000110001111011000000001001100", "111110000110001100000110110011011000000000011001", "111100011010001111000000111100000011111010011000", "110011011000111111000000001100000110011100011010", "001101000000110010000001001011000000101010100000", "110010011110000011000110000000011000100110001100", "011100011010110011000000000010000000011100001100", "111100000000110000011000100000000000111100001110", "110001000001001001101100111111001001000100011010", "111111011100000011000110111101111000111011001101", "110111001110110000001110110011000110111100101111", "011011100000001111011110110000000000000111011010", "111111000110110010001110000111000110100000111111", "011111011011111100011110100011011101101101011010", "001001111110001101011000001011000000110111010110", "000000011000001000001100000100011000111001111011", "011011011000010011001110110000011110010001111101", "000011000000111111000110111111000110100001100010", "111111000000110011011111000000000110011100011010", "001000000010000010001110001001111110100001011111", "001111000010001100011000111111011110111000100011", "110011000000000000000110110000000000111101011010", "001101111110110011011110001111011110010101011011", "000011011010101111011001111100000000100000110100", "101101111001000001000000101100111111010110110110", "000011011110111110000100001100010000011000101101", "110100101000111101100111111111000111111001000110", "110011011000001000000110100000010101010101010110", "110100011110000000000110111101000000111011000000", "111100011010111011000100110000001000011111010100", "111100000100110011001110111111011001111101111001", "011111000000111100011000110010010110001011101010", "111111100100110101001110001100010110010010000101", "110011011011010000000010000011010010110110001011", "001100000110111110100110101000010001111011111100", "110011100110001100000011101010011111101100111110", "111011011000001111011000111111011000110110110100", "101111000001000011000110110010011110100000011010", "110011011000000001100000001110011110000000011011", "110011011000110011010000101101111011111100110101", "001111011001111111011000000011001110000000111001", "110000011001100011011000110000000000110100000001", "011100011011101011011110111100011110110110110111", "111111100110111100011110000111011000011100101111", "011000011000001100011110011011000110111010000010", "111011000010011010011000110000001100101101011010", "111110101110000101000100111000011110110110011110", "111111001000001111011110000011011100010100000110", "111111000000110011011000110000000110100000111011", "110100001000000000000000111111011000010000000010", "001100011000111011011000001000000100011100110100", "111111000110110011011011000110010110100111101101", "000011011000000000011000101100000111101010010100", "011100000100001000011010001000000110101111011000", "111111010000110001000000101111011111100110011010", "111111000110001000000111101100010100111010010111", "111100110110111000000110000000010110000001010110", "110000011000011111011110111111000000000111110110", "000011000000111111000110111100000110100110011000", "111101111110110010010000100011011001100110111011", "111100100000110001011001111111011110000011101101", "111110000110001100000000000001000000101101001110", "110010000000111100000111100011011110001011010011", "011100001100001100100110001110011000011101111101", "101101000010011101111000000011011011101000111011", "001111000110111111011110000000011110100001000011", "111101100110110010011000000010010100111001101100"], [], []], "lw_6x6_hopping_setting_3_hop_mes_circ_true": [[], [], [], [], []], "lw_6x6_interaction_setting_0_batch2": [["000000000000011000000010000000000000101010111001", "000110000000000000000010010010000010101011101111", "000000000000000000000000110000000001111010010111", "011010000000000000000001000000100000000101110111", "001000101000001000000000000011000000101100000000", "000000000010000000000000000000000000100101111001", "000000001000110000000000000000001000111110011111", "000000000000000000000000000000000000100111111001", "000000000000000000011000000000000000100111010111", "010001000010000000000000000110000011111011100000", "000000000000000000000010000000000000000000000100", "000000000000001100000100000000000000111011011001", "010000100000000001100000001001000000001000101001", "000110000000000000000000000000000000010000111001", "000000100000000000000000001000011111011101010110", "000000000000000000000000000000000010111010101110", "000001100000000000000000000000000011000001001110", "000000001000000001000000010000000000011100011001", "000000110000000001000001100000000000011100000100", "000101101000000000000000000000011000011100011000", "000000000000000000000000001110000100100110100111", "010010100000000001101100101000001101010001110001", "000111100000001011000000001000000000010000110001", "000000000000000000000000000000000000100110110111", "000000000100100000100001000000000000000001100111", "000000000000000000000000000000000000111010010111", "000000101000100000100111101001000001001101101001", "000000000000000000000000000000010100011101010111", "010000000000001000000000100000000001111011100000", "000000000000001000000100000000000000000000011001", "000001110100001010000000000000000000101010001110", "000000000001100000000000000100000000111101011001", "000000000000001011001000000100000010101110011101", "000100001000001000001001100000000010100111111011", "000000000000010000000000000000110000000111000000", "000010010000010001011110010100000000011100001100", "000000000100000000000010000000000000011000101110", "010000000000000000001100001000000000111010100100", "000000000000010000000000000000000000111010010111", "111000000000000000000000000000000001000111000000", "000000100010001001000000000001000000110101001001", "000000000001010000000000010000000010110110001110", "011010001000000000000000000000000000111101101110", "100100000011001000000010010000000001011000011101", "000000100000000001000000000000000000010100011001", "000000000011000000000000001000010001111011101000", "010010000000110100000100000000001100110100111110", "001100001000101011000000000000100000100111110001", "010000101000000010001000000000000000101100110001", "010000100011001000100000011000000000111110001001"]], "lw_6x6_interaction_setting_1_batch2": [["001110000000001000000000000001100000010100011001", "000000000000000000000000100000000000110001100001", "000000000000000000000000000000000000011101111001", "000000000000100010010011000000000110111000101010", "000000000010000000000000000000100000000100101100", "000000010101000010000001000100001000111001101110", "100100100001001100001000000000111000111101001110", "000000000000000000111001100001010000101010000110", "000000000000000000000001000000000000100100101100", "001011000111000000000100000010000010111100100000", "000011000000000000000000100000000000011111011000", "000000000000010000001010000100001100010001110000", "001000000000000010000011000000000000011000010010", "110000000000000000000000000000000000110010110110", "000000011000010000000000000001000000100111111111", "000000000100001000000000000000000110011101011100", "000110000000000011000000000000000010111010110000", "001000000000101110000001000000001100110111100101", "001000000100001000000000100011000110000110000101", "000000100000001001101000000000000000001110100110", "000011000001000000000000000000000011010111011100", "001001100000000100001110001000000001111111010010", "000000000001100000000000000000000000110111000010", "000000000001001011000110011000000000000101011110", "000000000000000000000101101000000000001011100101", "110000000000000000011100000000000000111010000011", "001001100100001000000000000010000000101000110000", "000000000000000010000000001000000110101101100110", "001000000000000000000000000000000011001001111101", "000000000110000110000000000000000000110100001011", "000000000000000000000000000001000000010011100011", "000100001000110000000100000000000000000011000000", "000100001000000000000000100000011000100100001111", "000000000000000000000000000000000000100010010001", "000000000000110000000000100000000001111011011110", "000100001000000001000000000010000000010110100001", "000000000010010100100000000000000000011010100010", "000000000000000000001101000000000000000101110100", "000000000000000000000000000000000011111010010110", "000000000000000100000000001000000000001101111011", "000000000000000000001100000000011100001110010010", "000000000110010000000000000000000000100100101100", "000000100000000100000000001010010000010101111101", "000110000000000101000000100000000001001000110000", "000100001000000000000000000000000000111001100101", "000000000000000010000000000000000010100110111001", "000000000000000010000000000010000000000110101010", "000000000000000110001000000000000000111111000010", "000000000010000000000000000001100011000100100001", "000011001000000000000010000000000000010101101010"]], "lw_6x6_hopping_setting_0_batch2": [["001100110111011001010001010100001100010100101100", "111100111110101110010100010001110101011100001111", "010001011000110010011101100111100100110100011111", "010100111110000101010011101000110001110010100110", "011100101010010001110011011000001100111111110100", "100101100111110111001100110111110001001001010010", "011101100011100100101001000110111001101111110101", "000011001000111000011011111100111100010110111001", "001000100111101000110001110001001011011001100110", "110010100000100100111001101011011101011111100110", "110000101001110011000101000100111100000111000010", "010101011100110011111101111010101111001001011110", "101101100101010111111100011001001101100111001000", "000000011110010100110001000011010100100010101010", "111111001011100001111001111100010000110110101111", "111110110001100111101101010100000000100110000000", "110101010000000111000110111101101111011010111111", "110100100100110010111110110100110011110101111100", "000111101110000010110110100010110000111011010101", "111001010111011011001010101110001100011100000101", "100001100101110000011000001101000001111011010101", "100100011101000101111010110000101001010000110000", "001100101011100001101011110011110101010101101010", "110001011101010001100111110101011011110001000101", "100111010011001010000001000001111111000101110011", "001100101001100011110010111110100010100011010010", "101010101110111101011010001110001100011100000101", "100001111011011000111010110111101001101111100001", "000011001110001100100100100001001001101010000010", "100011100110001001111001011111010011011011011111", "011100101010010111110100000001111110110011001101", "010000111000011100011100111000011101000110001100", "100000111110101110011110100000111001101110101001", "000001000010000101000000110001011111110011111100", "110011111001000000001010011001111010000000001000", "011101101001111010000001110000101000011010110100", "111011101111100100110000010101111100110000001110", "101100010000110101100101001100111100111101001101", "110000101111010100111000010100111111001111011110", "010000011110001111100101010000111100111110000111", "111001001011011100101000010000111110001001101110", "110011111010100100101011101111100110100110000110", "001110010100111011011101000110100000001101110111", "011110101111000011101101000001101111010000100010", "001011101001000100000111110100111101101101010000", "000100100011010111010111101001101101000111010111", "110010110011111110110001100010111111011011111110", "101001010001111010000011100111110111111010111110", "010111000101000110100001001101111111011100100001", "101101001111011000110011101001111100110110100110", "011001111001101001100001000011001000100110100011", "110100011011000011010110000000001100110110101110", "000111000000100110010011000110101100010011111011", "000100011000001000000011101111010100010110110101", "010110100100100101000011010100100010101000000010", "101110101011000001111011101010000100101000111001", "001011011100100100100010010010010000110010010111", "001101000010010101010010111100001011101101100011", "100101001111001101111110110010100110001111111101", "000100110010000111110111011001010111100111011001", "101110001011001001001000101110101110111011001101", "111000110001001100000101000000001111101111010110", "011100000000000110110101101101011110110111001111", "010000011100010000001011010001011010111001001101", "111001001110110111011000101101111100101101100101", "000000000111101110111001110110101000110100010101", "110000111110111100111100111001111100101001111001", "101111001010001001000100101100101011111110100000", "000000110110001011100000111100110100100111110001", "011110000111101110101010100110110001011110011001", "111000101001001111110001011001111101101001000100", "101101000001011000001111100101101001101001011000", "000011001110010110010101011100001011110011001111", "110000010111010111101000001100010111010000010101", "110100101110000111101101111101011011100110100111", "001110000111000011011101001101001100000101111001", "110001011011111001100010110111111100101110100011", "011110011010101111001010000011001111111011111100", "010001100010011000100010101011110110010011010011", "110011111110101000111011010111011001110011100100", "000001001000100011011010100110111111101100111010", "111101110011110100111001100011011111111100101010", "101011000000110001000100011010100001110000001001", "000101001101111111011010011110111110000111001010", "100100110111111110101011100111110000001111110000", "110101001111111100101111010011111011010000001101", "110000000101111100100000000001010101100111101101", "010000011011000100000110010100111111011111010011", "001100010000011111001010010001001100001111001010", "110011001000111101100010011001011000011010010000", "100011010111001000111110000111000010010100111101", "100010101111010110010001000101011001011001001101", "111011111111100111000000101100100111100101010100", "100000110100110011011100101011011000000001010011", "000000110011100110001011111110010100001010100000", "000110100010001100010100010110000111001011111010", "100011100111010110100100011001010111011110011001", "010000010100100010101011101110111001010001000111", "001111010111010000111111111101000011101011001110", "000111010010000100000001100010100100011101010011"]], "lw_6x6_hopping_setting_1_batch2": [["000000111011010101001100000011011101101101111010", "110010111111000111101001101100111100000111111000", "101111110001010111001010011101011100010001110101", "111000110110010111001111000111101000111111100011", "001101111000111101001011110101010011101110000100", "001000001000000111011110010001110011011101110100", "110000101100110101010110100111111101001100011100", "111000101101000011101011001010100110110000010101", "111111111011111001000111000001011100010101101110", "110011000001101111000000001011011100101100110000", "011001000110001001001011011100101100110110110010", "001110101000110011110011101010111111111100101111", "111100010111111101100001100001001100010001001101", "110000010111000011001110000000101110110111001010", "101101111010011000101110110001001111000101110100", "111100010110110001011011011000110011111011011100", "111001001111011000000100000000111110010110101111", "010111001101000101011110110000100010001101000111", "000001001010110001001000101010101001000101011010", "101011010110101011001111110101100101110110100000", "111110111111001001010000111010110101111000010100", "101111011110011001011000111010000000001100111011", "111011101110011010111101001100110000100001000001", "011111100000111101101000010001000001111101011001", "100011001111001000101110010000000011101100011001", "010011001100011110110010001000001001000110100000", "001100111100000011010000010010001000110001010100", "010010011100010010011010111111011100101011011000", "110101000001101101000010111111000101010110101101", "000111101111100111100001010011100110101101010110", "011001011101010110100111011100111110111010011011", "010011000010010011111001001010111000000011011100", "111101110110101001101010100000010000100000101100", "010100101010010001010011011100001000001010010110", "010010110111010110100101100000110111010100100010", "001110011000001110011110000011000001101001010110", "010000111110011110000000100010101111100010110010", "101010011111100110111010101110110111001100100000", "110011001001110100111101110100111101000101010100", "000010110011101111001101100010110111000001101010", "001011100110101011100000111011010100110101010001", "111111100100100001110011111010111011101010000010", "111100110000100100100011010100101110110110011001", "101000011110010100001100111001001110001011100011", "011100101001000000001010100000101011101000001110", "111111010010100100000011000110000110100111011101", "000101010110101110100001000100110010000111111000", "001100110110000001101100010101110011011101011110", "100000001011000001011010010101111000100111111110", "110000010001011001101011001111000100100100110001", "110000101011101000111110110011001011110110101101", "010001101101101001110101000000010011011010010101", "101100001011011110100010101100000111111100110111", "110001110101010100000001101100110010010111000100", "010111011101111110100111110100100000011111111001", "000000100011010110100000010101000110101100001111", "111110100100001011001100101100011010110000010101", "110111010110000000110000101001111101000101010111", "110000111111111001111111110011011101110001100010", "110011010100101001011000010100111100111101110100", "100100110001101101110001011101000111101011110111", "001101000110000100110011111111001000110111011010", "000100100110001100010110101100110001010110010110", "010111000010000100011001111011100111010111001100", "111101110100111100101010010110110110000001001110", "110111010000111000000000001101000111001000110011", "100110100011010100111000011110011001001100111011", "010001010110000110110111010000111110011111010111", "010000000001010000011110001110100000010001010111", "111000000110000111010100111101110000110110011010", "101010111110011001011100100011000010101101110111", "100000111100011111011110011101000001111111111011", "011100010000011111000000010100100000100111000001", "001011100100000100101100011100110000001110011010", "000010100001010110100001000110101110100110110100", "110011001011000000001001010010001101100001011101", "011111111101010101110101001100011101010000001101", "001100111000000111000100100100100011010111000001", "100000111101010101001001011101111101001000001010", "100111001011101010100101011100100011111101001101", "100000100111101010100100010001001100011000111100", "000010000111010111110101001101001100010110000010", "001110100011111101001010110101101101001100101110", "100110001110111101010010101000111110101010000111", "110010110000000000000101100101010000101000010110", "100011100011100111011110010101001001100001111011", "100111100100111001000100000001111100000110110111", "110011010001101011001000001010110100110011011010", "001000110011101010001111011110011101011100011001", "110011001101011000111010111010111111001111101111", "000100110001110000111001100010010001001011100011", "110101000001001000111100111111011111010001101111", "000000101011101101011111000001001111101100100000", "111110010001100101011010000110010010011010111111", "000010111011010010101110100011001111110001010110", "000000100100110101100001010001010101101011110101", "010011011001100001011100011011000100100110000010", "111000110111010000101101101101001110110110101110", "111000001011111001001011110101011111000011001111", "110011000101000111101001100111001011010111010101"]], "lw_6x6_hopping_setting_2_batch2": [["100110000010101111100000100101011001101110101111", "000101100101101010011010011011111011000000111010", "011000101110111011011010110101010101111011101100", "100101000111001001100001110110101010111011100110", "111001101101011011001010011111000101011001100010", "001010001111011011010111111011101000101010100001", "110110000000111110000100001101100101010110001111", "110010001000100101111100001001111010110101011010", "100010000000010101100001110011011111010110111001", "110101111101011100101110100001100101111010100000", "111010010101001001101000000001100101111000110101", "010110011010001100011110001011011001100110111011", "100111111011110001101001100100011110001111000000", "000010100011001000011000000000111001101000110100", "001011010001011000110000101110111001011110110110", "111000100110110010010000110110000110100001101000", "110010011111101011000101100000011110000110010101", "111101101101101000101101000111101011000111101100", "100110100011011001110110110001101010100101001101", "111001101000110011110110000110000101001111111010", "101001100111111000001000001000001111010110110101", "000101111011001001101101011010001101011011101111", "111011111110101100011100000010101101001100110111", "010010000011111111101001010101010101010101100000", "100000110110101110000001010011111111000001111010", "101001100010011111110001010000100011101000011010", "101101001111011011100101000011001101111001000101", "011011111101000000011011110110101010100111100011", "100001101111101010110010111111001111100111011001", "010101110000010000001010100110101010101101100010", "001111101011011010101001000011101000110000111001", "101000011000000000000110111111101110100111111000", "011110000010110100010001110110101010100001100011", "100001011010000001110101101100100101000010001111", "010101001111101001010110110101100001010100101111", "010101000001100111111101000010101001011011010000", "101000011110110100010110001110011011101011111001", "001110010101001101001101101110111010111000111000", "101101011010101010000100110010110010110001100011", "000111010100000101100101000101101011110001011111", "101010011000001101110101111000000110000001100000", "100011100000011101010101100010011001000110000000", "101001100100010100101010100101100111100000000000", "001001010001001101011011001010101011110001100011", "001010100010001001011100000111111001100000000100", "010111110001110111111101001101101111101010011001", "010100101011001010011111011011111001111010011000", "110011110101011001010000011100010011100000011001", "010010001001101100011100001011110000011000010101", "111001000110001010101110001001000101100011101111", "101010001011000101000101100000010101110001011011", "100010100001011100101111110111100011011000110101", "011010101100110001100100101101111010000110001111", "100101000111101010110100001011010101011100110100", "011101100001000001101001010110000010010001000011", "010110010010111110010111011101110101100100101111", "001110011001111100001101111110000000100001101100", "011011001001001111010110111111101010110111101011", "010000010101010100110011001000000111110001001100", "110111011010000100011101011100101010100001101000", "110110000011101100110111000011101010101101001111", "101001100010110100001101011101100111011101110001", "100110010011001110001110001101110110100101001111", "011101100001010111001011011100000110001101010000", "101010010111011000011101101100101011010111111011", "100010111100000001101001010100011001000101001100", "000011001011111101101011101110011010010100101110", "011010111110101101101010100100000001000101010101", "010110011100011010011111111110000100100110000010", "111101111010110011101100011101001001011100111000", "101010011101111110010000111011011001000111100110", "001101101101001010010010101111100100110111001010", "000110011001001111111011111101001010011000011110", "101001101001000011001101100011101101101101011001", "010101101000100010010101100110010100011010111010", "100101100001110011101101110101111010011100100011", "110110001010010111110101100111101101001010100010", "001001111101110010011100111111010110111101111011", "101101110001011110101011011001101101101101010110", "111011110010001100011010100011000011001111010000", "101110111011111111001011110111111001101000110110", "110011001101010001011111111111111110111110001100", "110111100110000010011000000011101111010010110101", "111010111101100111111101011001011001111101000001", "011010001100010011111101001001110010010111110100", "010100011001100111110110011011011110110000111001", "100111100100001110000011000001010110101001001100", "011011011011010010001001100100111001001111100000", "111110001110110101100100010100110110001100000101", "100100000110001101010110010011100011001100010100", "111011100111101001111110111001100100011010001001", "000001101010100100010110110011001000000000110101", "100101100010110010100101100111111100100111000010", "100011000010111011111100010011110100010110111001", "011000001011001001101011001011110110101011010110", "101010001100100011100101011001110101111110000000", "010001001001011000100101001111010101101010101011", "101101000100001101101111100111010100110011110101", "101111110010101111111001000100101101111100000001", "111010010011000110000001110010001011111100111001"]], "lw_6x6_hopping_setting_3_batch2": [["001011011000101011101100011010101011000100010000", "101110111001100101010101111110001010011000011000", "011101101101000000011101111000100101110111110001", "010001111111100001100110110111101110011100101000", "100111110101011000010001110000100110110101000001", "010110111011100110111111100010110011010110101010", "011101101101011010111010010101000011100110110011", "111110101010101010111001101110100101000100001000", "011101111010001001100011111100100110110110100110", "010101001011111000111100010011010011100000011111", "110011110010100111010100011111001101001000001001", "011000101001110001100001001111110101111001010101", "101010101100011111111011111011101010101100100001", "101001101000110011100100111110011001110000111110", "001110000001101001101000110110011101110100000101", "001111101101111110111000010100101010000111010110", "110000101101000000100111111110011111010011011111", "000111101111111001001010100000100110100100110101", "101001110111110101101100101101101000111001011101", "000010000111110110001011001011101101000101011110", "101001010001111101111000010100100001000101100111", "100011100000111110110001000100111001100010111111", "001011000111000010010111000010101110101111010000", "111110011100101100001110110011001001110110100100", "011000100011001100001111100110100011000111110011", "101001111100011010100111000111111001001001111101", "000011111111101101110000111111100101101001001110", "110101101110110101000000001011111010000101100011", "001011101111000011001111101110011111101000000010", "010010000100001111001101000100111010100110111111", "111001011011010101001010101101010101000100110100", "100100001010101111000001011111010010100111111001", "101001111100111001100101110101111101111001100110", "010110111101011001101111010010010101011011110110", "101011101010101001011001101111010010000010010001", "111101001000110000111001000001100100110010010111", "100101101010100001111010110001010111100001110001", "100100101010010011101001111110101010111111111100", "011101111010100101011101100101010110001110010000", "010111011101010101111011100100100010001011011111", "001001001010011110011111010101011010111001110100", "100111001101111110111011100010000011111100000110", "111101011111000101110111110111000111100100110111", "100111000100111000000000110000000101010000111010", "010001101110100101110110110100001110001001110111", "100111000100110011000110001111010100010011010011", "100111000100110000000111010010011101011100000110", "010101000010011101100001111100100100000101100011", "111010001111101110000100111011101110101010101001", "100110000110111010111000110100110010001001101011", "010101010010111101111001111101111110101111001100", "011011110110101100100110100000000011011001100010", "011010001011010011011001101010000000110111100100", "001111101111011101101000110000000110001111001000", "010110011111110001010010001001101100101010111010", "011101001101000111100010010101100111101111000000", "100101011110111100111101001011111110101001010111", "010101101001100100000011010001011110010001101011", "001101111110111010001111001111010111000011110011", "010111011111011001100011011011001001011010111100", "000111001111100111110100111100100110101101101001", "101010000010111011110100011000010011110111100001", "101010001100111100001110111001100110111001100000", "100011100111101000010001111110011111111100101010", "011101001110100011110101111111101001010110111000", "000100011011111011101100001111010001110010110011", "011011011010100110011111111011111111001111100110", "100010001101110101101011100011101111000101111011", "100000010110111101110110000011001000011110101000", "100101000011110010000110101011101011100011011000", "101010001110010000100111000100010110111100010011", "001110001011100100110100110010001010000111001010", "011110101101110010011111000100010001001110111001", "101001101010001110011101010101010011110001111000", "011000111111010010111001000101011010011010110000", "111000001000100100100111010011010101111110011011", "100011011100000000101011011111000100011011111110", "010011010001101010111110111111010010100001110101", "011101110001011001111000100110010100011101001111", "100010001000001101100000011111100111111100101010", "111011010100000100001010111001100100101000001110", "010101000011111001010011000011101101000100100001", "010010010011100010100010111001011101001111011101", "111000010100101101110111110110010000000111101011", "001001101001110000101110101010010001010000111100", "111011001100100000011010001000011011011110101101", "000011110001001010001011001110000110001011110010", "100010000010001110111111010101111101010001111010", "101010100101100110010110111110011111100110010111", "011101101010001010110000011110000110001100000100", "110110000101101000110000000101001011110010010111", "010010001011111001101100110000011101110101111110", "011100001011001011010010101000010101000010111001", "100111111100010000101110011010110001010000110100", "001100011000101110001011111001100000011111101010", "100101111110011101101011010100101011011101010111", "101001110011000101110100010001101001101000010010", "101111111011100111101111000100010110001100011000", "101111111010000110000011110100001010000011110011", "001111010001111100010100100000101011011111010111"]], "jw_6x6_interaction_batch2": [["000000001000000100000011000000000000", "000001100000000000100000000001000000", "000000000000001010000100000000000100", "000000000000000000000000000000000000", "010000000011000000000000000000000000", "000011010000000000000000000000000000", "000011010000000010000000000000000000", "000000001000000011000000000000000000", "000000000000000001100000000000000000", "000100000110000000000000000000100001", "000000000000000000000000000000000000", "000000000000000000000000100000000001", "000000000000000010001000000000000010", "000000000000000000001000000110000000", "000000000000000100000000100000000001", "000010010000000000000000000000000000", "000111000000110000000001100110000000", "011000000000010110000000000000000000", "100001000001000000100001100001000000", "000000000000000000000001100000000000", "100011000001000000000000010000010010", "100001110111000110000000000000000000", "000010000000000000000000000000000000", "000000000000100000000000000000000000", "000010010000000000000111000000000000", "000000000000000000000000100000000001", "111000000100000100000000100000000001", "000000000000000000000011000100000000", "000001000000100100001001000000000000", "000000001000000100010000001000110000", "000001100010000011000100100001100001", "011110000000000000000000000000111100", "000000000000000000000000000010010000", "000000000110000000000000000000000000", "000000000000011100000000000000000000", "000001100110000110100000000000000000", "000011000001101100000000000000000001", "000000000010000000000000000000000011", "000000000001100000000000000100000000", "000000000000000000100000000001000000", "000111011000000110000000000000000000", "000100001110000000000000000000011000", "000000000000000000000000000000010000", "000000000000000000000000000000000000", "000000100000000001001000000101000000", "000000000000000000000000000000000010", "000000000000000000001100000000000000", "110000100010000000001000000000000000", "000000000000000000000000000000000000", "100000010000000010000000000000000000", "000000000000000000100001000000000100", "000001000011000000000000000000000000", "000000000000000000010000000100001000", "000000000011000000001001100001000000", "000000001100000000000000000000000010", "000000000000000000000000000010000000", "000011011000000000000000000000000011", "000000000000011000010000000010010000", "000000000000000000000000100000000001", "000000001100100000010000000010000000", "000000000000000010011011000000000001", "010000100100001000100000001001000100", "000000000000000000000000000000000011", "000000000000000000110010000000000000", "000001100000000000000001100000000110", "000000000000000000000000000001111000", "010010000010000000100000000000000000", "000000000000000000000000000000110000", "000011100000000001000000000000000100", "000000110000001100000000010001000000", "000110111000000000000000010000000000", "100000000000000110000000000111001000", "000001100000000000000000000000010000", "000110100000000001000000000000000000", "000000000000000000000000000110000000", "000000000000000000000000001001100100", "000000000000000000100000100011000001", "000000010000000010000000001000000100", "011000001001100000000000000000000000", "000000000000000000000000000000000000", "000000000001100000000000000100000000", "000000000000000000000000010000111100", "000000000001100000000000000000000000", "000000000000110001100000000000000000", "000000000000000000000001000000000000", "000000000000000000000000000000000000", "000000000100011000000000000000000000", "000000010000000010000110000000000001", "000000000000000000000000000000000000", "000000000000011000000100010000000000", "001010011100001111000000110000000000", "110000000001000000110000100000000000", "000000000000000000000000000000000000", "000001100000000000000000000000000000", "000000000000000000000110000000000000", "100100001000100000000000000000000000", "000000000100100000000000000000000000", "000000000000000000000000000000100000", "000001000000000000000100001000000011", "000000000000000000000000000000010000"]], "jw_6x6_hopping_setting_0_batch2": [["011111110000000000000111000000000110", "000110000010010110000010011110000000", "000010001100011110110000000110000110", "000000010110000000000010001010000100", "010000000010011000000000011000010000", "000110000000011000011000011011011110", "011000000110000111111110000110011011", "010000011110011100101011000000000000", "000000000110000110000110010110000000", "000011000000000000000000100110011001", "000000000110011000111001100001110110", "100110000011011000000110011000000011", "110000000000011110000000000000011000", "011110011000111110000001011000000000", "001000000000111000000001000000000000", "000110011111011000011000000110000000", "011110011001000110111100011111110011", "000001111110010110011000000000110000", "011000011110000000100000011000011110", "011000011000000000011110000000011110", "011110010000000110000110011110000000", "000000000110000110000000100000000010", "000000011000011000000110000000000000", "011110010110000000011000011011100110", "000000000011001110100110100000011001", "000110000110000000000110011000011110", "000000001000000100011000011000000000", "011110001001011100000110000110001000", "011000000100000011000000000000011110", "000000000000001110000110000000000000", "000011011000000110011110000001011000", "000000000110000000000110111000000111", "000110000000110000100110010000011110", "000000011100000110000000011000011000", "011110000000011000000011000110011110", "000000000010000000000000000000000000", "011110000000000110011110000110000000", "000000000010000000000110011000000011", "000011011111111110011000000010010011", "001110001000000000000110011011000110", "000010011000000000011000000000011110", "000100001000000100000110000000000000", "000000000000010000000010000100011100", "000010010000000000000110000000111000", "000100001111000110000110000000000110", "000100001010000000011000000110011100", "001100011100000011000011000110011000", "000000000110000000000110011000000000", "000000000000011110011110011110000000", "010000011000000000111000111001111000", "000001100110001000001110011000000110", "000000000110010010011010000010011000", "000000000000000000000110000001100011", "011100011001011010011111111000000000", "000011000000011110000001101000000100", "011110011000010000011111000110000110", "001100011000000000011000110110010011", "011001111000000110000000000110011110", "000000011000000000011000000001011011", "000000000110000011000010111110011001", "000000011110000000011110011110000110", "011000000000011001000000010000000000", "000000000110000000011000000010010110", "001001011001111110001110000110000110", "011011000110000000001010000110000110", "000100010000011110000110000010011000", "011000000000010000000110000000000000", "000110010110011110000001110000000110", "011000000001000100100110000000000000", "000111100000011000011000011110011011", "000000000000000000000000111000001101", "000000000001111000000000000010010000", "111111111100000011000110000110000000", "011000011110011110011000111000000001", "000001100000000000011000000110000110", "011000000110110001100000000000011000", "110000100000000000111110000000000010", "000000011000100110011010011100011111", "000000000000000000000000011000000110", "000000011110000110101000011100011000", "011000001111100100000110100000000001", "000000011000000000000000000000000110", "100000011001111110011001000110000000", "000001111000000110011110011000000000", "000110001100000000011110000110000010", "000000000111100100001100010100000011", "000000000000111000011110000000000110", "001110011000011110000110011110000000", "000000100000011001011000000110000000", "011001110110011000000000000000000110", "000001111000000000011000000000110110", "000000000110000000000110001110011001", "011101101000011000011000000110011110", "000000000111100000011000000110000011", "011000011000000000000000000110000011", "111110001110100000000111000000000000", "000000011110000000011000011000100000", "000100000000000100000110000110001100", "000000000110000001100110101100000011", "011110011000000110000000001110000001"]], "jw_6x6_hopping_setting_1_batch2": [["110100111000010110011010000000110010", "100000010001000000000001100110011000", "011100001111101011110101001101101100", "001100001100010110010110001100000100", "011101101110001111110000001100000100", "100010010001001011111100011110011110", "001011110101101010010101111011110111", "001010010101101010010100101001100101", "100011010011100010010001101100001101", "011110011010101110011101001110011100", "000101111000000110011000110000000011", "001010010100111100001111000011110011", "111100100010001111011000101011110101", "110001100100101111111110001111100000", "101010010101011110011110111011110111", "000000000000000110000000111011110111", "111010010111011001100111010010010010", "101101100001111110011111111010010001", "111010010110111000111111011010010000", "100011110001101000000101001000000100", "001101101110111000011001000010010010", "000110111000111001000111001011110100", "000000000000001010010100100010010001", "101100001101010101101110110111011111", "111100000011011011110110110011000011", "110000000011011101101100100010010001", "011001001111000011110000101011110001", "111100000011001110010011101000110101", "011011000110011100001110000000010011", "000110011000101110001101101000000101", "001010010100011001100110101101100101", "010110011010110010010000111010010111", "011000011110101100001101011010010001", "011110011110100010010001010100000010", "011000001111100011110000001111111100", "000010010011101111111101111011110111", "001111111100110101100011100101101001", "100001100001110111111011010000001010", "111010011111101000000101111011110111", "110110011011001101101111010111101010", "100001100001001000000111000010010000", "100010010001100000001101100011110001", "110011110011011001100010110010010011", "100010010001110000011011000001100000", "101110011101010000011111100011110000", "000110011110010100001010110000000111", "111110011111110101101011001010110100", "110000000011101101101101110111111011", "001000000100111011110111101010010101", "100011111001011111110110100011110001", "101011000101101101101101111111111111", "101000000101001000001100000010011000", "110010010011001001110100100110000001", "111110011111000000010001111110110011", "101111111101100111001000111111001111", "011000100110110111111011001100001111", "000010010101101100000000010101100010", "001000000110111110111000100100001001", "100110011001101110010001001000110100", "101011000101110110011111100000000001", "100100001001110100111011110010011111", "000010010000010010010010101101101111", "000111001111110000001111110010000011", "100001100000111000000101101011110101", "110000000011011100000010110100001011", "010110010010101111111001111000000111", "001111111100111000110111001000000100", "010001000010100010010001101001111101", "111100001111011110111110101111111101", "101010010100001110011100101111011101", "100010010101111010000001011000000110", "000110010000010110001010111010010111", "110011110011101000000100001010010100", "000110000000111111111111111000000111", "111001110111110011111010000110010011", "101100000001111100001111001111111110", "010011111110011000010110011111000110", "011100101110011011010110111111111111", "001101101100111100001111000011110000", "111001100011101100001101101100001101", "101100111101000111101000010010000010", "011011010110001000000100101110011101", "011100001110100010010001101010010101", "000110011000101011110101010111101000", "101010010101100010010001000011100000", "011110111110010011010010101111111101", "000000000000101000000101001000011100", "100000000011101001100101100000100001", "110110000011101110011101111111110011", "010100000110001000000000001110000100", "101111111101000010010000000011110000", "101100001101111111000111111111111111", "100110011001100001101001110101101011", "001111101100110110010011010011110110", "011001100010001010010100111110011111", "111010010111010101111010110110001111", "011011110110001010110100011101001110", "011100000000001010010100100111111001", "110100101011010111011010001100011100", "001110010000111110011101111110011111"]], "jw_6x6_hopping_setting_2_batch2": [["000101111000000011111111001101111111", "001111001011110111111100111100001100", "101100011001100100110011001110011100", "000011110011111100110011111100011011", "111111000011001111111111110001000000", "001111000011110001101101001000000000", "111111111111111111111111100011111100", "111100111010111100111100110011011011", "111101101100111111001111111100110000", "111100111100000011010100101010000011", "111111110011111111111100011000110011", "000100111000111100110100110011111000", "111111001100001111111110010011001111", "110011110011001111110011110011001111", "000100111000001100111100000011110110", "000011111111111100001111111100111100", "111100111111110001101100001101100000", "000011001100001111001111110001111001", "100011110011001100110110111011001101", "000100101110110000110011111100010011", "001101110001111111001111001111111111", "110011001111000011111111101100111101", "001101101111111100110000011010010011", "110111111010011111001111110011001111", "111011110111110011111011110011111111", "111100101100111111000011111100000000", "100010001100110000111011001111000011", "111111001111111100111100001111111111", "101111111101101111111111110011111100", "111111111111111100000000000100101011", "111100111111111100000000001100000000", "001100001111000000111101101100110000", "001100001111111111111110010000111010", "110011111111110011101111001101110011", "010011111111001100001111000011001111", "111111000000110011110011111010110101", "000000001100001100111111001101110110", "110011110000001111101100111111000011", "111111001111110011000000111100111111", "111100111111111111111100110011111111", "110000101111001101001100001111000011", "000011011111110011111111110000111100", "111101101100111111110000001111001100", "110000110001001100100010010000000000", "111111110011110000000000010011001110", "001100111100111111001111001111111100", "111111001111000111111011111111111111", "111000110000001011000111011000110000", "001111001111001111001111111001000111", "011111111110111111111111111100110011", "110011001100000011111100000011111111", "101101100000110010010001100000111111", "100011001111001111100011111101110100", "001111110000011000000011110000011101", "010011001111111100001111000000001100", "010000001110110011111111111111110011", "111111111000110011111101101111111101", "110011111111110000110011110000110100", "111100001111110000111100101110011100", "111111111100001110111000111111111111", "110011111111000000000010011111000011", "111110001100001101001111111111110011", "101111111000011111000000001111110011", "111111001111001111111111110011111100", "000000101100111100001100001111110011", "000011111111000011110001000011000010", "111111110011001111001000100010011100", "001111110010011111110000111111100011", "111101101101111111110011100010010001", "111100000011110011000011111111000011", "111111101111111111010000100010111100", "110000110000001111001111111111010011", "111111001100001100111111000011111111", "111111111101110011111000010000110011", "111100001100000001100011111011111111", "011111000010101111110000110011111111", "001011110111111100001000111111000000", "110001101011111101001100011100111110", "110010111111111111000010111111001111", "110011011011011111111110111011110100", "111111110000110000001111001100110011", "001111110111111100000110111011000011", "111111111111000111111111110000111100", "011111000000110000111100001111111111", "001111111111110011001100110011110011", "000011101111110000111111100100000001", "101011110111101111110001001111000100", "000011100000001111000111001000111111", "111100111111111100111110100000110000", "111111111111111111000000111111011111", "110001101100000011001111000011110000", "110011111100100011011101001110110000", "111111001011000100110100001011111100", "111111001111111100001100110000001111", "111100000011001111110011101100011101", "111100001100110000110100100001101100", "001111110011111100111100111100111111", "001111000011001111001100110100011010", "111100110000111111111111100000000001", "001100000000110011011011011011111100"]], "jw_6x6_hopping_setting_3_batch2": [["010010111011110011011010011110000011", "000000101010010101111011000111000000", "000000100001100001010001100010000000", "000110100101101101100100101001001101", "000000101110100101011110010010001100", "000010110110011000010000001010000100", "000000001010010100101000000101000000", "000101101110011100110100101111000001", "000000101010010101101101101101000011", "010000101011100111001100001100011000", "000000101000000101011000000110111000", "000100110010010011110000000000001010", "000100011000000010100000000001000000", "000000001000100100011101001110000000", "001100100001111001100000100010000001", "010011011010000110001001010100000011", "000000000111111000111011110111000000", "101100000011000011101100000001000111", "000001100010010100011010010110000000", "001100101011110101011000000110000000", "000000001001100100001100001100000000", "000000101010010101100011110001000000", "000100101110011001011100111110000000", "000100101111111101101000000101000000", "000000111100001111111110011001000000", "000000100100001001011000000110000000", "000011100011110001101110011101000000", "000000101010010101110011000011000000", "000000001011000100000100001010000011", "110000110010010011000010011000000100", "000000111000000100001010010100000000", "000001111000001110110111010000000000", "000000011011110110000110011110000000", "000001100111111110100010010001001000", "000010110000000011111000000111011000", "000000101010010101000100101000001101", "000000000100011000101011100101000000", "000001100000110110000010010011100000", "100010111111011110100000000001000010", "000000001111111100111010010111000000", "000000011111101110001110011100001100", "000001100101101000101111011111010000", "000000000001100000101110011101000110", "000011101000001101100010010001001100", "000000110010010011101010010001011100", "000000100100001011001110011101100000", "000000101110011101011010010110000000", "000000000100001010000000000000000000", "000011101000000100010001101110000000", "000000110110011011111100110010000000", "000100010000101110011111110010000000", "000000111000000111010110011010000000", "001100010111111010001111111000000000", "000010101011100101101001100101000000", "000000111110011111110110010011000000", "000000001010010100001111111101000000", "000000111010010111011001101000000000", "000000011010010110010010010010001000", "000000000100001000000011110100000011", "000000011010010110101010010001000000", "000000101000000101101001100001000000", "000001000111111101001110000100001100", "000011101011110101001000000100000000", "100000010001000000001110011111000100", "000000001011110100101111111101000000", "000110011001100111010010010010000000", "000000000100101000011011010110000000", "001110110000000011101100001101000000", "011000101001100101011110011111100000", "000111101010010100000100101000110000", "000000100010010001010010010110000000", "000000010110111010100010110001000001", "000100110010010011000011110000000000", "000000010010010010001000000100000010", "000000001010010100001111111100010000", "000000000110111000101011110100000000", "000000100000000001011010010000000000", "000000101011110101011011110110000000", "000000100111111001110111111011000000", "000100110011110001110010011011000000", "011000010010010010101110011101000001", "100100001111001000100010010001000010", "000000110100001011101100001101000000", "101011100101000001011110011110000110", "110000111110011111101011110101000000", "010000010111101010000010011000000101", "000000100011000001110110011011000011", "011000010110011111110101101010000000", "000000010111111110000000000011000001", "000000101110010101101001100101000000", "000000001001100001110011110010000000", "011000100011110001100010010001000000", "000000101111001101100000011101110001", "000000101000000101001011111100000100", "010000000010100000010101001010110001", "000000100010000111000001101000000000", "000000011010010110001100000000000000", "000010011000000100111110111111000000", "001110110101100011001000000100000011", "011100001000101110100000000001001000"]], "lw_6x6_interaction_setting_0_batch3_NOTK2": [["000000000000000000000000000000000000000001001110", "000000000000000000000010000000000000011100011001", "000000000000000000000001100001001100011101101011", "000000000011000000000000011000000000000001001100", "000000000000000000000000000000000010011100011011", "000110000000001000000100000110000000001100011000", "000000000000000000000000000100000100011100100000", "000000000000000000100000011001000000111010111100", "000000000000110000000000000000000000000001011110", "000000000000000000000000000000000000000001001110", "000000100000000001100000000000000000111010010111", "000011000000000000000000000000000000000001001110", "000000000000000000000000001100000011111100101000", "000000000001001000000100100000000001100111000000", "000000000000000001100000000000001100011100011001", "000000000000000000000000000000000000000000111001", "000000000000000000000000000000000000011100100000", "000000000000010000000000000001100011100111111001", "000000000000011000000000000011000000100110000000", "000000000000000000000000000000000000111011100000", "010000000111101000001000000000000000000111001110", "001000000010000000000000000000110000011010010111", "000000011010000000000000000000000000010110001110", "000000000000000000100000000000000000100111101101", "000000000110000000000011010000000000111101010111", "000000000000000000000000000000000000000001001110", "000000000000001000000000000000000011111011100000", "000000000011010000000010110000000000000000001000", "000000101000010001000010001000000100011000111111", "000000000000000000000000000000000000111010101110", "000100101000000001010000100011100001010101001111", "000000011000000000100000000000000000110110110111", "000000000011000000100000000000000000011100100000", "010000000000100000000001010000000000011101101110", "000000000000000000000000000000001100011101010111", "110000011100000110011010100000000001001100011001", "000000000000000001100000000000000000100110001110", "000000000000001100100000000001000000011100110000", "000000001000000100001100001000000100000100100000", "001001100010000000000000000000000000000111111001", "011001001000110000000000000000000000100000111001", "000100001000000000001100100000000000100110110111", "000000001000110000000000000000000000100110001110", "000000000000000000000000000000000000011100011001", "000001000000011011000000000000110000000001000001", "000000000000010000100010000101000000011100110000", "011001100000110000100000000001000000000111010000", "000001100010110000000001000001100110000010000010", "010011000010000000000000000000000000111010011111", "000000000000100000001100001100001100100100110111"]], "lw_6x6_interaction_setting_1_batch3_NOTK2": [["000000000011000000000000000000000000101000110000", "000000000000000000000000000000010000100111110100", "000000000000000000000000000000000000001011111111", "000010010000000000000000000000000000101101001001", "000000000000100000000011000000000000101001011010", "000000100000100001000001000000000000011101110010", "000110100000001001000100101000011000011001010001", "000000000000000000000001100000000000101010100111", "000000000000000000000000000000011000111111101110", "000000000100000000000000000001111000010000101100", "000000001110000000000000001000000100000001110000", "000000000000000000000000000000000000011011000010", "000000001000000011100001100001000000110111101110", "000100000000000000000000000000000000011111100101", "000000000000000011000000000000000000111100111101", "000000000000000000000000001000001100101001100101", "000100001000000000000000000000000000011000101010", "000000000000001100000000000000000000011001111001", "010000000010001000000000000011000000100111111010", "000000000000000000001000000000000000001000101111", "000100001000000000000000001000000100101001000000", "000000000000100000000000000000000000111101100000", "000000000000000000000100000001100001111111100101", "000000001000000100111000000001000000110010010110", "000100001000000000000000000000000000001101100101", "000000000000000011010000000010000110111111000100", "000000000000000000001000000000000000100001000010", "100110000000000000000000000000000000110111001001", "110000000000000000000000001100000000011011010000", "000000010100000010100000000001000110101100011100", "000000100000000001000000000000000000010011101110", "000000100000000000000000000000000000000011000010", "000001100000000000001000000000000000011110100001", "000000000000000000000000001001100000111001010000", "000011000000000000000000000000000000100001000100", "011000000000000000000000000000000000111111101000", "000000000000000000000000000001100000011110100111", "000011000100001000000000001000000000100010011100", "000000100000100000001110100000001101111010001011", "000010010000000111010000000000001100010000111100", "000000100000000001000000000000001110111001000010", "000000000000000000000000000000000000111010010111", "010000000010100000000001000000000000001111011000", "110000000000000000000000000000000000000000010111", "000100001000000100001000000000110000110100001010", "000010010000000000000000000000000000100111000100", "000000000000000000000000011000011000100111101010", "110000000000000000000000010000000010010011111101", "000000000000000100001011000000000000001101100000", "000000000000000001000000000000000000100100100001"]], "lw_6x6_interaction_setting_0_batch3": [["000000000100001111101000001000110000110010010001", "000000000000000000000000000000000000111010101110", "000110000010010000000000000010010000001010011001", "000000000000010000000010001001100100111011100000", "000000000000100001000001000000000001111010011111", "010000000000000000000000000000000000011101101110", "000000001100000010010000001100000110011100110010", "000000000100001000000000000000000000000101001110", "000000000000000000000000000011000000000000000000", "000000000000000100000000000000000000011101010011", "000000100000000001000000000000000000010100100000", "000001100100000001100000001100011000011101011110", "000000000000000000000000010000000000100111000000", "000000000010001100000000000000000000111100011001", "000000000011000000010000000000000000011100011001", "110000000000000000000000100100001000011101101010", "000000100000011001100001000001000000010100001001", "000000000010000010000000000000000000110010100000", "000000000000001000000000000100011000100011000101", "000100000000000000010000000000000000011100011001", "000000000000000001100000100001000001100110001110", "001000001100000000000000000000000000101011011101", "000000100000001100000001001000000000011111101110", "000000000000000000000000100000000111100110001100", "000110000000010000000000000010010000110111111001", "010010010010000000100000101111000000111011110001", "000011000000100000100000000000000000100100001110", "000000000000000000000000000000000000101110101110", "000000000000000010000000000011000000100111111001", "000000000000000010010000000000000000000000000000", "000000000000000000000000000000000011100110110111", "000000100000011001000001001000000100110111100000", "001101100000000000000001100000000001000110001110", "000000000100111110001000000000000000000000110111", "000000000000000000000000000000000000000001001110", "000100011000000010100000010001100001001000011001", "011000000000100000100001000000000110111101010101", "000000000000000000000000000000000000100110001110", "000000000000000000000000000000000000111010010111", "000000000000000110001000000000000010110010010111", "000000111000000000000100110000011000000100011000", "000010000000000000100000000000000101010001110111", "000000000000000010000000000000000000100110110111", "000010011000100000010000000010000000011110001001", "001100000000000000000000000010000011011100011001", "000000000000000000000000000000011001000001000001", "000000000000000000000000000000000000000000111001", "000000000000000000000000000000000000111011011001", "000000000000010000000000010000000001011100100000", "000000000000000000000000000110000000011101010110"]], "lw_6x6_interaction_setting_1_batch3": [["000000000000000000000000100000011001010000110000", "000000000000000000000000100000000001011011000100", "000000000010010000000000000000000000110001110100", "000011000000000000000000001000000000000011001100", "100000000001000000000000000000000110101111011000", "000000001100000001000000000000001000110011000101", "000000000010000001000000000000000000000011000100", "000000000000000000100010000001000000101100010111", "000100000000000000001101010000000000100011001110", "001100000000111000000001000000000000100111100011", "000000000000000110001000010000000000110111000011", "000101100000001000000100100000000001010100000010", "110000000010000000000000000100000000010001110100", "000000000000000000000000010000000000100111100011", "000010000000000000000000000000000000101010011010", "000010110000000000000000000000000000101111101000", "000011000000000000000000000100100000001101011000", "000000000000000001110000000000000000100010010110", "000011000100000000000000000000000000101100110001", "000101100000000000000000000000000110100111111111", "000000000100001000001000000000001100010000101010", "000000000000000001000000110000000110100001000000", "000000000000000000000000000000000000110001110010", "110111000001000000000000100000000000101010011111", "000000000000010000000000001010111000110111001111", "000010110000000100001000000000000001011011101001", "000111000000000000000000000000000000100010011100", "110000000000000100001000000000000000110111100010", "001100000001000000100000000000000000000011010011", "001100001000000100011000000000000000000011011111", "000100000011001000011000001000000000010111001001", "000000000000001000000000100010000100101111011110", "000011100000000001000000000000000000001000110110", "000000000000000010100100001000000011001000010110", "001000000000000000000000000000000100001000110000", "000000000000000100000000000000000011000011000010", "000000000000001000000100000000000000101000111111", "000100001000001100000000000000000000001011111111", "000000000000000000000000000000000000010000100111", "000001000000000000110110000011101000101000110111", "000000000000000000000010010010010000110010101101", "000000000100001000000000000110000000110100000110", "000000010000000000110000000010000000101010111100", "000001100000000010000010000000000000111010011100", "000011000000000000000000000011000000111010010000", "000000000000000000000001010000000000001011100101", "000000000000000000000000000000000000111100101100", "000000000000000000000000000000000000010000111011", "000000000000000000000000000000000000010100010111", "000000000000000000001000100000000001110010101111"]]}, "jw_6_6_energy": {"hop_energy": [0.0065, -0.2028333333333333, -0.20624999999999996, -0.2091666666666667, -0.1868333333333334], "int_energy": [-0.5750000000000004, -0.3649333333333335, -0.39943333333333425, -0.3285166666666664, -0.29056666666666653], "energy": [-0.5685000000000004, -0.5677666666666668, -0.6056833333333342, -0.5376833333333331, -0.47739999999999994], "hop_energy_error": [0.012969474975679667, 0.011981285093025672, 0.008711504185368436, 0.01200938103668959, 0.01147404759611598], "int_energy_error": [0.016917468617479406, 0.014872057334557777, 0.010694357735691858, 0.014550198422063619, 0.014273652082948953], "energy_error": [0.02131684839670681, 0.019097886842337635, 0.013793461949439817, 0.018866200121005348, 0.018313681006914145]}, "lw_6_6_energy": {"hop_energy": [0.006000000000000001, -0.2202500000000001, -0.21658333333333332, -0.21408333333333326, -0.1928333333333333], "int_energy": [-0.573466666666667, -0.38525000000000015, -0.41879166666666595, -0.35573333333333346, -0.3277500000000002], "energy": [-0.567466666666667, -0.6055000000000003, -0.6353749999999992, -0.5698166666666667, -0.5205833333333335], "hop_energy_error": [0.008703296707700897, 0.008783753185188061, 0.008750696914348191, 0.00879537557004668, 0.012303017322897089], "int_energy_error": [0.01690460307689268, 0.014989646469017659, 0.007606502445904673, 0.014698123734453545, 0.014387881810909477], "energy_error": [0.019013494649052994, 0.017373653078280198, 0.011594549406783203, 0.017128732373747936, 0.018930805008034013]}, "lw_4_4_energy": {"hop_energy": [-0.0006249999999999996, -0.2191666666666667, -0.23770833333333322, -0.26479166666666665, -0.2518750000000001], "int_energy": [-0.5730833333333344, -0.41112500000000024, -0.44370833333333376, -0.39770833333333355, -0.38908333333333345], "energy": [-0.5737083333333344, -0.6302916666666669, -0.681416666666667, -0.6625000000000002, -0.6409583333333335], "hop_energy_error": [0.013249791727979536, 0.013301705007243723, 0.01333172853768424, 0.013314522996335199, 0.013471199014079399], "int_energy_error": [0.026723436361098012, 0.024118237598295348, 0.024328178923871447, 0.023861008874934767, 0.023490965008856907], "energy_error": [0.029827823115012773, 0.027543143265567206, 0.0277415802641884, 0.02732442619982448, 0.027079487438359563]}, "jw_4_4_energy": {"hop_energy": [-0.022500000000000003, -0.21791666666666665, -0.24916666666666676, -0.25666666666666665, -0.2595833333333333], "int_energy": [-0.572125000000001, -0.39195833333333346, -0.4398750000000004, -0.42166666666666686, -0.3584166666666666], "energy": [-0.594625000000001, -0.6098750000000002, -0.6890416666666672, -0.6783333333333335, -0.6179999999999999], "hop_energy_error": [0.020506356628551273, 0.019491817742183528, 0.020365226718978016, 0.019821302904237875, 0.01949962273729277], "int_energy_error": [0.026702313443585188, 0.023790773296666522, 0.024336372326799107, 0.024221277584221896, 0.02336486658987508], "energy_error": [0.0336678512147241, 0.030756005152618268, 0.0317332865827662, 0.03129783277854042, 0.030432750083740474]}, "jw_6_6_energy_n_filtered": {"hop_energy": [0.0065, -0.2028333333333333, -0.20624999999999996, -0.2091666666666667, -0.1868333333333334], "int_energy": [-0.5750000000000004, -0.37389743589743574, -0.4408333333333333, -0.37694444444444436, -0.3666666666666666], "energy": [-0.5685000000000004, -0.576730769230769, -0.6470833333333332, -0.586111111111111, -0.5535], "hop_energy_error": [0.012969474975679667, 0.011981285093025672, 0.008711504185368436, 0.01200938103668959, 0.01147404759611598], "int_energy_error": [0.01717204466540403, 0.020797834334839574, 0.017233270448040735, 0.04564513109434864, 0.06035253906250001], "energy_error": [0.021519442351868975, 0.024002106272154346, 0.019309995222863363, 0.04719855109539564, 0.06143356362387359], "n_filtered_shot_count": [[100, 100], [65, 100], [84, 200], [30, 100], [23, 100]]}, "lw_6_6_energy_n_filtered": {"hop_energy": [0.006000000000000001, -0.2202500000000001, -0.21658333333333332, -0.21408333333333326, -0.1928333333333333], "int_energy": [-0.5750000000000004, -0.3827343749999995, -0.45177024482109335, -0.36650406504065025, -0.3207894736842105], "energy": [-0.5690000000000004, -0.6029843749999997, -0.6683535781544266, -0.5805873983739835, -0.5136228070175438], "hop_energy_error": [0.008703296707700897, 0.008783753185188061, 0.008750696914348191, 0.00879537557004668, 0.012303017322897089], "int_energy_error": [0.017347269610969416, 0.021215617842699472, 0.008224785848047549, 0.032919192493385, 0.07008047299409434], "energy_error": [0.01940812037622243, 0.022962072216282433, 0.012009238057971296, 0.03407391767664395, 0.07115220959551075], "n_filtered_shot_count": [[99, 100], [64, 100], [177, 400], [41, 100], [19, 100]]}, "jw_4_4_energy_n_filtered": {"hop_energy": [-0.022500000000000003, -0.21791666666666665, -0.24916666666666676, -0.25666666666666665, -0.2595833333333333], "int_energy": [-0.575000000000001, -0.3984082397003745, -0.45827991452991457, -0.4569444444444441, -0.419270833333333], "energy": [-0.5975000000000009, -0.6163249063670411, -0.7074465811965813, -0.7136111111111108, -0.6788541666666663], "hop_energy_error": [0.020506356628551273, 0.019491817742183528, 0.020365226718978016, 0.019821302904237875, 0.01949962273729277], "int_energy_error": [0.01752610744201033, 0.015442815669168395, 0.01884207639037868, 0.02140141739855664, 0.022057169304701377], "energy_error": [0.026975453735687535, 0.02486788118610859, 0.027744662586094676, 0.02917027109042341, 0.029440686211992508], "n_filtered_shot_count": [[98, 100], [89, 100], [78, 100], [69, 100], [64, 100]]}, "lw_4_4_energy_n_filtered": {"hop_energy": [-0.0006249999999999996, -0.2191666666666667, -0.23770833333333322, -0.26479166666666665, -0.2518750000000001], "int_energy": [-0.575000000000001, -0.4183691756272403, -0.45281249999999984, -0.4175595238095236, -0.3915948275862065], "energy": [-0.5756250000000009, -0.637535842293907, -0.690520833333333, -0.6823511904761903, -0.6434698275862066], "hop_energy_error": [0.013249791727979536, 0.013301705007243723, 0.01333172853768424, 0.013314522996335199, 0.013471199014079399], "int_energy_error": [0.017347269610969402, 0.015164383402795849, 0.01822610501703834, 0.020175299257723923, 0.023387724985370326], "energy_error": [0.021828530500024444, 0.02017161074596481, 0.022581538696346944, 0.024172695810741805, 0.026989977452162667], "n_filtered_shot_count": [[99, 100], [93, 100], [80, 100], [70, 100], [58, 100]]}, "lw_4_4_energy_stab_filtered": {"int_energy": [-0.575000000000001, -0.4210549645390072, -0.44958847736625523, -0.42579113924050627, -0.4021857923497265], "int_energy_error": [0.026884993964236974, 0.025016276110230263, 0.027287808556368694, 0.027283982240276613, 0.030571098508972213], "stab_filtered_shot_count": [[99, 100], [94, 100], [81, 100], [79, 100], [61, 100]]}, "lw_6_6_energy_stab_filtered": {"int_energy": [-0.5750000000000004, -0.3872794117647056, -0.47025477707006474, -0.4098717948717949, -0.35869047619047617], "int_energy_error": [0.017090985656192336, 0.018292501360879072, 0.012567739195713074, 0.03031783800949023, 0.04126876869823626], "stab_filtered_shot_count": [[98, 100], [68, 100], [157, 400], [26, 100], [14, 100]]}, "lw_4_4_energy_n_stab_filtered": {"int_energy": [-0.575000000000001, -0.41979166666666673, -0.4571509009009007, -0.4205223880597013, -0.3929166666666664], "int_energy_error": [0.026884993964236974, 0.025295348811436556, 0.02876182945618434, 0.02967670242316432, 0.03370582483184929], "stab_filtered_shot_count": [[99, 99], [92, 93], [74, 80], [67, 70], [50, 58]]}, "lw_6_6_energy_n_stab_filtered": {"int_energy": [-0.5750000000000004, -0.3872988505747124, -0.47963414634146423, -0.4192708333333332, -0.394285714285714], "int_energy_error": [0.017090985656192336, 0.019831280586537117, 0.014314503118426754, 0.03971709373629768, 0.062348765638817125], "stab_filtered_shot_count": [[98, 99], [58, 64], [123, 177], [16, 41], [7, 19]]}, "lw_4_4_energy_local_stab_filtered": {"int_energy": [-0.575000000000001, -0.4190247651129702, -0.4517865922998637, -0.42498240566092416, -0.41246255088154427], "int_energy_error": [0.02679431919004514, 0.02451533199232526, 0.025818250410453155, 0.025363835910555008, 0.026579881875846072], "av_shots_kept_percent": [0.9966666666666666, 0.9749999999999998, 0.9058333333333334, 0.909166666666667, 0.818333333333333]}, "lw_6_6_energy_local_stab_filtered": {"int_energy": [-0.5750000000000004, -0.3860268554317132, -0.450071741843561, -0.4036674413698974, -0.36162781116885634], "int_energy_error": [0.016949205817748045, 0.015607515439166653, 0.008603241466416285, 0.017730406904681664, 0.018532830252608542], "av_shots_kept_percent": [0.9963333333333334, 0.9259999999999999, 0.8190833333333337, 0.7386666666666668, 0.652]}, "lw_4_4_energy_n_local_stab_filtered": {"int_energy": [-0.575000000000001, -0.41933243727598574, -0.45748700302389506, -0.4211520043340718, -0.39794470688839856], "int_energy_error": [0.026884993964236974, 0.02520966387273271, 0.02832436836578679, 0.029393889354190534, 0.03259737706818928], "av_shots_kept_percent": [0.9899999999999997, 0.9250000000000002, 0.7633333333333332, 0.6824999999999998, 0.5375]}, "lw_6_6_energy_n_local_stab_filtered": {"int_energy": [-0.5750000000000004, -0.38320647078790054, -0.4720274531235578, -0.4072330264805349, -0.3574235580595875], "int_energy_error": [0.017021083581437852, 0.019035376264686158, 0.012515829683795289, 0.027138732976936353, 0.04052960802862498], "av_shots_kept_percent": [0.9880000000000001, 0.6253333333333333, 0.3985000000000001, 0.32500000000000007, 0.14533333333333337]}, "stabilizer_data_4x4": {"stabs1": ["Z0 Z1 Z6 Z7 X16 Y18 ", "Z2 Z3 Z4 Z5 X16 Y17 ", "Z8 Z9 Z14 Z15 Y18 X19 ", "Z10 Z11 Z12 Z13 Y17 X19 "], "stabs2": ["Z5 Z6 Z9 Z10 Y16 X17 X18 Y19 "], "batch1_stabs1_exp": [[0.0, 0.04, 0.08, 0.1, 0.2], [0.0, 0.0, 0.12, 0.12, 0.12], [0.02, 0.02, 0.06, 0.1, 0.22], [0.0, 0.0, 0.1, 0.16, 0.14]], "batch1_stabs1_err": [[0.0, 0.027994168488950612, 0.038756171332144394, 0.04285714285714285, 0.05714285714285715], [0.0, 0.0, 0.0464230765979198, 0.04642307659791979, 0.046423076597919805], [0.01999999999999999, 0.01999999999999998, 0.0339266916772512, 0.04285714285714284, 0.05917804336345137], [0.0, 0.0, 0.042857142857142844, 0.05237229365663815, 0.049569575922564196]], "batch1_stabs2_exp": [[0.0, 0.06, 0.16, 0.06, 0.3]], "batch1_stabs2_err": [[0.0, 0.03392669167725121, 0.052372293656638154, 0.0339266916772512, 0.0654653670707977]]}, "stabilizer_data_6x6": {"stabs1": ["Z0 Z1 Z10 Z11 X36 Y40 ", "Z2 Z3 Z8 Z9 X36 X37 Y39 ", "Z4 Z5 Z6 Z7 X37 Y38 ", "Z12 Z13 Z22 Z23 Y40 X41 Y45 ", "Z14 Z15 Z20 Z21 Y39 X41 X42 Y44 ", "Z16 Z17 Z18 Z19 Y38 X42 Y43 ", "Z24 Z25 Z34 Z35 Y45 X46 ", "Z26 Z27 Z32 Z33 Y44 X46 X47 ", "Z28 Z29 Z30 Z31 Y43 X47 "], "stabs2": ["Z9 Z10 Z13 Z14 Y36 X39 X40 Y41 ", "Z7 Z8 Z15 Z16 Y37 X38 X39 Y42 ", "Z21 Z22 Z25 Z26 Y41 X44 X45 Y46 ", "Z19 Z20 Z27 Z28 Y42 X43 X44 Y47 "], "batch1_stabs1_exp": [[0.0, 0.08, 0.22, 0.22, 0.34], [0.02, 0.08, 0.12, 0.38, 0.4], [0.0, 0.06, 0.1, 0.2, 0.28], [0.0, 0.1, 0.24, 0.32, 0.38], [0.0, 0.04, 0.24, 0.36, 0.28], [0.0, 0.04, 0.18, 0.28, 0.26], [0.0, 0.04, 0.22, 0.22, 0.44], [0.0, 0.06, 0.14, 0.3, 0.36], [0.0, 0.04, 0.14, 0.34, 0.36]], "batch1_stabs1_err": [[0.0, 0.038756171332144394, 0.05917804336345137, 0.0591780433634514, 0.0676726816132972], [0.019999999999999997, 0.038756171332144394, 0.046423076597919805, 0.06934092056863767, 0.06998542122237653], [0.0, 0.0339266916772512, 0.04285714285714282, 0.05714285714285715, 0.06414269805898186], [0.0, 0.042857142857142844, 0.06101187572589321, 0.06663945022680343, 0.06934092056863767], [0.0, 0.02799416848895061, 0.06101187572589321, 0.06857142857142856, 0.06414269805898186], [0.0, 0.027994168488950612, 0.0548839220351387, 0.06414269805898185, 0.06266203485560373], [0.0, 0.027994168488950623, 0.05917804336345139, 0.05917804336345137, 0.07091242083423345], [0.0, 0.03392669167725121, 0.04956957592256417, 0.0654653670707977, 0.06857142857142856], [0.0, 0.027994168488950623, 0.049569575922564155, 0.06767268161329719, 0.06857142857142856]], "batch1_stabs2_exp": [[0.0, 0.06, 0.1, 0.26, 0.38], [0.02, 0.1, 0.18, 0.22, 0.36], [0.0, 0.12, 0.12, 0.14, 0.38], [0.0, 0.08, 0.16, 0.14, 0.36]], "batch1_stabs2_err": [[0.0, 0.0339266916772512, 0.042857142857142816, 0.06266203485560372, 0.06934092056863767], [0.019999999999999993, 0.04285714285714285, 0.054883922035138706, 0.05917804336345137, 0.06857142857142856], [0.0, 0.0464230765979198, 0.046423076597919805, 0.04956957592256417, 0.06934092056863767], [0.0, 0.038756171332144394, 0.05237229365663815, 0.049569575922564175, 0.06857142857142856]], "batch2_stabs1_exp": [[0.22], [0.26], [0.18], [0.28], [0.3], [0.16], [0.2], [0.26], [0.16]], "batch2_stabs1_err": [[0.05917804336345137], [0.06266203485560373], [0.0548839220351387], [0.06414269805898186], [0.06546536707079771], [0.05237229365663815], [0.05714285714285714], [0.06266203485560373], [0.05237229365663816]], "batch2_stabs2_exp": [[0.3], [0.26], [0.26], [0.28]], "batch2_stabs2_err": [[0.06546536707079771], [0.06266203485560372], [0.06266203485560375], [0.06414269805898185]], "batch3_stabs1_exp_NOTK": [[0.08], [0.1], [0.08], [0.1], [0.14], [0.08], [0.08], [0.18], [0.06]], "batch3_stabs1_err_NOTK": [[0.0387561713321444], [0.04285714285714285], [0.038756171332144394], [0.04285714285714284], [0.04956957592256418], [0.0387561713321444], [0.0387561713321444], [0.0548839220351387], [0.0339266916772512]], "batch3_stabs2_exp_NOTK": [[0.12], [0.12], [0.16], [0.12]], "batch3_stabs2_err_NOTK": [[0.046423076597919805], [0.046423076597919805], [0.05237229365663815], [0.04642307659791979]], "batch3_stabs1_exp": [[0.12], [0.22], [0.12], [0.22], [0.22], [0.22], [0.18], [0.12], [0.06]], "batch3_stabs1_err": [[0.04642307659791979], [0.05917804336345139], [0.04642307659791979], [0.05917804336345137], [0.05917804336345137], [0.05917804336345139], [0.05488392203513871], [0.0464230765979198], [0.0339266916772512]], "batch3_stabs2_exp": [[0.18], [0.14], [0.18], [0.26]], "batch3_stabs2_err": [[0.0548839220351387], [0.049569575922564196], [0.054883922035138706], [0.06266203485560375]]}, "correlations": {"jw_4_4": {"unfiltered": {"correlations": [[0.0012375000000000012, 4.1666666666666415e-06, 0.0, 0.0, 0.0, 0.0, 0.0], [0.10387500000000001, -0.026417187500000005, -0.0035968749999999994, -0.002184375000000005, 0.0039583333333333285, -0.009212500000000004, 0.012349999999999969], [0.10426875000000001, -0.032321875, -8.229166666668536e-05, -0.00026562500000000186, 0.0009499999999999714, -0.005525000000000009, 0.008999999999999949], [0.09286249999999999, -0.024161458333333333, -0.0027041666666666585, 0.002234374999999999, 0.0014791666666666555, -0.0078625, 0.010049999999999986], [0.124675, -0.030367708333333333, -0.004496875000000004, 0.0004375000000000017, 0.00041666666666666913, 0.0023874999999999955, -0.005500000000000001]], "err": [[0.0012437971096605745, 0.0007678828668633141, 0.0006118406314828504, 0.000625, 0.000721687836487032, 0.0013176156917368248, 0.0], [0.010805698727986084, 0.005815990141593834, 0.005246769816646568, 0.005212044577381304, 0.00743075418643227, 0.010589689708792573, 0.018336522449896423], [0.010869526770559473, 0.005483464470557846, 0.005367913379587132, 0.005083793727986849, 0.007442383640302266, 0.011982567918545633, 0.01970976274526783], [0.01018968325741108, 0.005531042765501913, 0.0050006210255899184, 0.005090498561407635, 0.006705125626422334, 0.011152005473467405, 0.017586501222600394], [0.011655186451195074, 0.0064552763016053815, 0.005643228819255069, 0.005760464083453263, 0.007684184109630368, 0.013271886438137715, 0.020316560394481802]]}, "n_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.09872490847115266, -0.02784791482556916, -0.0035421400917392386, -0.001495234187602573, 0.003392879686908231, -0.008016664562555231, 0.01142532508521651], [0.08892176199868507, -0.031900613631382864, -0.00024055582949815846, 0.0008423734385272828, -0.0023353605084374452, -0.0020956607495069128, 0.0062458908612754195], [0.07658580130224743, -0.022021371560596515, -0.0032720279353076922, -0.0007351396765385421, 0.0011639711545193628, -0.0027042638101239178, 0.007876496534341526], [0.104644775390625, -0.02975845336914063, -0.007221221923828125, -0.0006103515625, 0.001627604166666667, 0.00140380859375, 0.002685546875]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.011206465059277053, 0.0060118166935970285, 0.005454972848418969, 0.005445449545864378, 0.007710739305969878, 0.010610448484198919, 0.019445680652879032], [0.011341917962549242, 0.005962504880477395, 0.005629085777232292, 0.005607703120554603, 0.007550750611339361, 0.01370163460724752, 0.019046187705426078], [0.01123116082755292, 0.006031179263476789, 0.005554479896124079, 0.0056296603023824375, 0.007271237096550946, 0.01277045744841799, 0.017069980779207024], [0.013653059422918484, 0.007274986541232235, 0.006633167045158245, 0.006567340865777533, 0.009058283685471404, 0.015851239593105262, 0.026348145262118563]]}}, "lw_4_4": {"unfiltered": {"correlations": [[0.00061875, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.08974375, -0.025385416666666664, -0.002756770833333353, 0.0023937499999999987, -0.0027458333333333445, -0.00033750000000000533, 0.001150000000000009], [0.09888125000000003, -0.027742708333333334, -0.0009031249999999776, 0.0003468749999999991, 0.001829166666666669, -0.0018625000000000013, 0.0011000000000000263], [0.10917500000000001, -0.027452604166666665, -0.0025765624999999816, -0.001881249999999998, 0.006700000000000011, -0.010187499999999993, 5.000000000000837e-05], [0.13505625000000002, -0.034514062500000005, -0.002702083333333322, 0.004912499999999999, -0.004054166666666651, -0.001975000000000001, 0.006000000000000026]], "err": [[0.0006250624968753123, 0.0007511565157216642, 0.0, 0.0006249999999999998, 0.0, 0.001863389981249824, 0.0], [0.010092860630205766, 0.005380108830822618, 0.004987131283613751, 0.004982160429549636, 0.006989438794688925, 0.00940913864715412, 0.017030061804071787], [0.010670078947870441, 0.005372720126367513, 0.005292508167294628, 0.00487078228864497, 0.007316275896412348, 0.01102673574383743, 0.016969168417093304], [0.011051638436051565, 0.0058309128439861056, 0.005398179665265563, 0.005303329949597041, 0.007476068862693191, 0.011644542589729238, 0.01842332390304104], [0.012165514844035767, 0.006043595375541191, 0.005906883621052162, 0.005524216462705895, 0.008207879437620537, 0.01247791314676924, 0.022011457071812447]]}, "n_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.08566019192970288, -0.025063711604424395, -0.0031891933556865626, 0.0027965660770031273, -0.0032229159440397503, -0.00020233553011908935, 0.0021389756041160623], [0.08515624999999999, -0.028359375000000003, -0.000343424479166661, -0.0007666015625000012, -0.0007031249999999917, 0.0008984375000000017, 0.0026562500000000266], [0.09625000000000002, -0.02865965136054422, -0.0021715561224489705, -0.0020535714285714324, 0.0037159863945578206, -0.005051020408163266, -0.0005102040816327268], [0.12403388822829961, -0.0403537455410226, -0.0026366800435989016, 0.002545332936979783, -0.00395114942528736, -0.000483055885850181, -0.0004458977407847571]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.010257037090349029, 0.005469113504180659, 0.005061493762334597, 0.005086643326868472, 0.007105277241495022, 0.009483216443538766, 0.01764276085982625], [0.011050347001037103, 0.005940859987073437, 0.005426024927317893, 0.005412387758124354, 0.007345852733334562, 0.012594690512904511, 0.017967683650252135], [0.012534323744245202, 0.006537062753733052, 0.006144415645857406, 0.006080684247168633, 0.00851959926983899, 0.013007313715661833, 0.020519604779902955], [0.015390391004877484, 0.008176865036748988, 0.007457155668207441, 0.007433568358166994, 0.010420129182461702, 0.017273208132632195, 0.028399647039597638]]}, "stab_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.08587030330466273, -0.024694196091745887, -0.0027491700618681027, 0.0022811509732910806, -0.003333899200241417, -8.488003621548099e-05, 0.0020371208691715797], [0.09148757811309252, -0.02803974241731443, -0.0007350886551846486, -0.0024624676116445647, 0.0031372250165117425, -0.0028196921201036375, -0.000381039475689628], [0.10002403460983818, -0.02868130107354591, -0.0008804344923356172, -0.000866247396250598, 0.0027973615339422324, -0.006369171607114245, -0.004005768306361124], [0.1183821553345875, -0.03206883230314432, -0.003380307712980372, 0.003065372211771033, -0.0024970885962554788, -0.002217145928513839, 0.004434291857027714]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.010215908062884754, 0.0054121440868534106, 0.00506000194055875, 0.005025797972404496, 0.007066686503377708, 0.009488587709336915, 0.016876724691278204], [0.011446911374596514, 0.005956346686514201, 0.005616587352738842, 0.005374284165439455, 0.007761595593175432, 0.012638661321517973, 0.020654538175611244], [0.011976417610300579, 0.0061009892238632485, 0.005922693374568759, 0.0057083180991255355, 0.008065459762838055, 0.012365678349802952, 0.018403720253368224], [0.014803440267361002, 0.007624868242478651, 0.007233995041157247, 0.006915303093131529, 0.01007004592830368, 0.01569311887617056, 0.027007910354997458]]}, "n_stab_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.08426866729678639, -0.024214688681474476, -0.003506271660365461, 0.002735851843100192, -0.002879844045368621, -0.0005464319470699437, 0.002422022684310016], [0.08299853907962017, -0.02735421232042854, -0.0004945824202580978, -0.0017063093498904313, 0.00033479425371316454, 0.0005478451424397388, 0.0020087655222790317], [0.0957061706393406, -0.0297834521422737, -0.001703237543625156, -0.0009189128981955917, 0.0029423776639192108, -0.006404544441969265, 0.002004900868790358], [0.12175000000000004, -0.039083333333333324, -0.002960416666666656, 0.0025624999999999997, -0.0039000000000000003, -0.0035499999999999993, 0.004800000000000006]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.010231343475614689, 0.005469894884618035, 0.005059051994314778, 0.005080187834949987, 0.007084381190844039, 0.009428800812029155, 0.01721330861968368], [0.011374539708490526, 0.006105389851371385, 0.0055840301061588, 0.0055500794973904095, 0.007590934805476286, 0.013189494596256512, 0.019370152871442472], [0.012760623983429255, 0.006650960580452631, 0.006263594891668848, 0.006224572105439185, 0.008607651422086712, 0.013152757485023378, 0.020307716935039213], [0.01646576689959616, 0.00875217263276101, 0.007987903125129349, 0.007970024157838583, 0.011206626137591772, 0.0182549887568432, 0.030557860807701464]]}, "local_stab_filtered": {"correlations": [[0.0006249362309968371, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.06870666537868289, -0.021899835615808765, 0.0004075108522715844, -7.181703692470728e-05, -0.002972938949684112, 0.0018246237889095018, -0.002857142857142947], [0.08270459374957116, -0.029045158247576044, 0.011980326745709159, -0.006783567710102336, 0.005256454135113516, 0.006442800156804221, -0.008568511534551767], [0.11083039267493484, -0.030464761321851778, 0.004674959439670344, -0.006127477794949992, 0.01064818394447627, -0.015486293096114654, 0.0035041568782257886], [0.12437748363919185, -0.038201825613615674, 0.0032187252858413536, 0.0029460855376461574, 0.0013395335267614708, 0.0007590318884871747, 0.013543624290652706]], "err": [[0.0006313775411619257, 0.0007587439552744088, 0.0, 0.0006313131313131316, 0.0, 0.0018822121022725512, 0.0], [0.00922908685574888, 0.0049584913702454495, 0.00463576401483797, 0.004610919683668338, 0.006644243881769951, 0.008253582876001178, 0.01687503403276286], [0.010197150144245687, 0.005283973361850184, 0.005191376224217153, 0.004864741181816174, 0.00689981020085659, 0.011449460828100262, 0.010632799621294776], [0.011899823933740956, 0.006209964878158926, 0.005981771684358949, 0.005783739631752957, 0.008314513495788932, 0.012695940090141388, 0.020404929842513162], [0.012675825134244447, 0.006414663172763067, 0.006363002010586403, 0.006051800126692679, 0.008868691749387361, 0.013394613243716286, 0.025388392615788534]]}, "n_local_stab_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.08594006129569927, -0.025788065664773385, -0.002555764438895808, 0.0023265051375630304, -0.002445516026817192, -0.00020233553011908935, 0.0021389756041160623], [0.08289276188646577, -0.026701948110900667, -3.184086939900859e-05, -0.0008120692175072541, -0.00011860979395442064, 0.002085213958388255, 0.0019741969595913032], [0.09598002857173633, -0.029325211021690785, -0.0011762865984424268, -0.0005739608767205699, 0.003692725311516254, -0.00881896236755571, 0.0006850566313481611], [0.12413900190878775, -0.043084061136648075, 0.0005438311565679217, 0.001369194668983879, -0.006456806279867946, 0.0029569662793346996, 0.00778081567555252]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.010290492719614757, 0.005477166921454866, 0.005078211586753488, 0.005101253188439451, 0.007116221301326041, 0.009483216443538766, 0.01764276085982625], [0.011119042151460956, 0.005948628916413187, 0.0054972314569020336, 0.005430919664742698, 0.007480685318542419, 0.01280906094476114, 0.0185425213916612], [0.012643938623675488, 0.00656785082652852, 0.006226125287176884, 0.006171605666150264, 0.008560481406405826, 0.01294988256179457, 0.019780503573108354], [0.015786342629745948, 0.008264457535233246, 0.007744401389534882, 0.007648964833308229, 0.010933673292269226, 0.017491641105365073, 0.028958196859783278]]}}, "jw_6_6": {"unfiltered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.11003333333333332, -0.024200462962962962, -0.002527843915343907, -0.0009556712962962963, -0.0001796230158730123, 0.0002819444444444451, -0.0012477777777777695, 0.0030317708333333347, -0.0020694444444444445, -0.0003999999999999967, -0.002350000000000025], [0.09593541666666668, -0.02098634259259259, 0.0006498156415343761, -0.0007794907407407438, 0.00024438822751321037, -0.0007073032407407436, 0.0009366666666666486, -0.0005132812500000015, 0.0005218749999999921, -0.001156250000000001, 0.0049249999999999815], [0.132775, -0.027889814814814815, 0.0030124404761904897, -0.002255254629629629, 0.0013959986772486906, -0.0003262962962962954, 0.0003359259259259373, 0.0015718749999999995, -0.00536249999999999, 0.0017499999999999964, 0.007950000000000026], [0.1455527777777778, -0.02608287037037037, 0.004386329365079363, -0.007144930555555554, 0.004446521164021156, -0.00239685185185185, 0.004628148148148135, -0.002574739583333331, -0.002204166666666679, 0.003424999999999994, -0.0012499999999999872]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.007369406100737749, 0.0037657516524057383, 0.0031953922393936685, 0.0029382144605620488, 0.0028615209938393092, 0.0030731851347185046, 0.004093353807524966, 0.0054457934579984855, 0.007012610539014112, 0.010240119207610967, 0.018919875578850727], [0.004887762320690264, 0.002593270893431595, 0.002133697565319683, 0.0019765414414088353, 0.0018869948259917079, 0.0020872844049092234, 0.0027375797635596747, 0.0038789182174342636, 0.0049826827829757975, 0.008725381841847858, 0.014155148596320687], [0.008007635741721232, 0.004135824709776959, 0.0034539415414779795, 0.0031695433798838318, 0.0030582288152443344, 0.003338440502039698, 0.004445827326634929, 0.0061802032523937765, 0.00770805910852855, 0.013067022822269448, 0.02032021372571131], [0.008308289894823783, 0.004331385318947425, 0.003582562883985544, 0.003263531427047801, 0.003175431994323461, 0.0034518425593134663, 0.00459117367627353, 0.006252708913657558, 0.008092866459155258, 0.013555353999577888, 0.02164605254796104]]}, "n_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.10512820512820513, -0.023571115494192423, -0.004414545568391722, -0.0008417707648476884, 4.148273379042442e-05, 0.0003652202498356347, -0.0015139162831470522, 0.002361316568047339, -0.0001873767258382643, -0.00011834319526627182, -0.004970414201183451], [0.08064846308893928, -0.020937001343747368, -9.99562082328549e-05, -0.001433669532627865, -0.0006914168886249359, -0.0004336997144536818, 0.00019788779709414698, -0.0016032454648526044, 0.0023089096749811075, -0.005066609977324261, 0.009353741496598638], [0.12074074074074072, -0.03425925925925925, 0.003777336860670174, -0.005735853909465025, 0.002151308054085808, -0.0019315843621399214, 0.0010905349794238463, 0.0037268518518518497, -0.01141975308641977, 0.0045833333333333386, 0.0111111111111111], [0.1029195547153959, -0.019074249107330396, 0.0009399910983086812, -0.00734920884968144, 0.0038143497264480244, -0.004307568438003221, -4.200798151648649e-05, -0.0003249054820415882, -0.004358328082335648, 0.010633270321361054, -0.011342155009451795]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.00899916263510266, 0.004558464864678765, 0.003905534825133322, 0.0035702751242905274, 0.003505630325362385, 0.003733748390104518, 0.004971910529830379, 0.0065293383989116485, 0.008583968164747378, 0.012062592469439793, 0.022189916166324427], [0.006977041390823444, 0.0036159825763232714, 0.0030761841111068937, 0.0028011434895902315, 0.0027251095573016843, 0.0029726596326872263, 0.003975962095489901, 0.005528465991673652, 0.007038732615208244, 0.012471918890578698, 0.020338677365714843], [0.014129475775084402, 0.007086248432613611, 0.00616557518815249, 0.00559568028464828, 0.005464033602184327, 0.005893672692885107, 0.008021893607979638, 0.011173112136851751, 0.013848034848119174, 0.023921546850442052, 0.04109868301324976], [0.01479856802983381, 0.008050526789357776, 0.006542735857527389, 0.005978490712620095, 0.0059078703433705, 0.006415841747589905, 0.008301367399540554, 0.011476458602791867, 0.013220841329369088, 0.02713803521435237, 0.02249375772008695]]}}, "lw_6_6": {"unfiltered": {"correlations": [[0.000275, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.10565833333333331, -0.022334259259259262, -0.003697956349206349, 0.0010756249999999976, -0.0018207771164021206, 0.0006452777777777763, 0.0010529629629629665, 0.000669010416666668, -0.0013347222222222373, -0.0004749999999999945, 0.0017000000000000543], [0.08985277777777778, -0.019549305555555556, 0.0004045899470899456, -6.740740740740886e-05, -0.00039958002645502726, 0.000579490740740741, -0.0001762962962962964, 0.0011765624999999984, -3.88888888888876e-05, -0.0009749999999999984, 0.001799999999999996], [0.12859166666666672, -0.02277708333333332, 0.0038373379629629643, -0.0022734953703703706, 0.00016176256613756754, -0.0023952314814814817, 0.001388888888888894, -0.0026471354166666657, 0.0026277777777777675, -0.00036250000000000344, -0.008850000000000049], [0.1603083333333333, -0.03134652777777778, 0.0054252314814814675, -0.0023984490740740793, 0.0035827579365079265, -0.00400268518518519, 0.0029533333333333343, 9.322916666666399e-05, 0.0023722222222222356, -0.0002249999999999943, 0.005800000000000041]], "err": [[0.00027780555416680544, 0.0002909677104161234, 0.0, 0.0002331192065701135, 0.0, 0.0002286868339857123, 0.0, 0.00045554311678478896, 0.0, 0.0, 0.0], [0.007261053308939158, 0.0036256418304552, 0.0031766054083111916, 0.0028217557474638924, 0.0028408567547305395, 0.0029523414482850127, 0.004016919575144144, 0.005119355646130806, 0.006821507129229047, 0.009857194235615591, 0.015933815131551662], [0.006791344573139486, 0.003379645410339114, 0.0030109702716296766, 0.002612102037547638, 0.002666256564685831, 0.0027542773123572406, 0.0037792652800882655, 0.005051605983546983, 0.006911154202214267, 0.011267370303571294, 0.01792748017582352], [0.007922793807091632, 0.00396828689457384, 0.003453466215066444, 0.0029948024011412313, 0.0030603927537119343, 0.0031508091226827247, 0.00435114760163569, 0.005854242118233031, 0.007714886154182156, 0.012879823568229089, 0.019917691110967643], [0.008677905521419506, 0.004126114257055511, 0.0037136739076021924, 0.0031540630123449063, 0.0032888113333775114, 0.0033028001796983875, 0.004758656512786078, 0.006012577615722478, 0.008592215073106238, 0.01301104598487958, 0.024649584584775872]]}, "n_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.10405815972222222, -0.025389494719328706, -0.0044012321996941125, 0.0016283388491030093, -0.001877073257688492, 0.0010557951750578703, 0.00022967303240740747, 0.0007890065511067708, -0.0006001790364583334, -0.002166748046875, 0.00390625], [0.06270656811489694, -0.018609909260260807, -0.00047279953986281687, 0.0011846994371331858, -0.001545093730058573, -0.0004672195180578073, 0.00029845962782685804, 0.0021365715702181378, -0.00576888408148548, 0.00013520822065981458, 0.010005408328826437], [0.11329235243571947, -0.022535362548747447, -0.0011490664413032104, -0.0015729999779672628, -0.001339984073476049, -0.002477581686385975, 0.00033710093198491986, -0.002291232897085074, 0.003990680150703946, -0.012566924449732309, 0.01100535395597859], [0.1429670667897815, -0.03511978044526522, 0.006476534904512748, -0.006122396634862005, -0.0012301404095032811, 0.00018851954447522703, -0.00853595978249718, 0.003462603878116346, -0.002500769467528479, 0.01973684210526316, -0.027700831024930747]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.008991232383260224, 0.00460527525690454, 0.003939152719264882, 0.0036124505191883795, 0.003484812514556932, 0.003774858864183219, 0.004920368549776541, 0.006555513641587282, 0.008471269604636256, 0.01268368855045967, 0.020213581914886588], [0.008704068591709616, 0.004495763182803095, 0.0038730851576049257, 0.003557393236671843, 0.0034481921791310825, 0.003761717038490922, 0.004672074680078574, 0.007207491369873927, 0.008470231584883551, 0.016529993309401296, 0.020349794403665678], [0.01175272343850705, 0.006132035544230426, 0.005101181151903857, 0.0046399645005791015, 0.004554781791545848, 0.0048719572004859175, 0.006439860002545815, 0.009072310071894157, 0.011782006615477077, 0.019860630905674668, 0.03455374879579397], [0.01930842272822116, 0.009773159478004842, 0.008391680208627935, 0.007487983281734523, 0.007398913917802973, 0.007939173271900822, 0.010547482780024525, 0.01445973510038086, 0.019528075924541113, 0.03165507956750032, 0.05386844273414997]]}, "stab_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.10107290465205689, -0.023853505863129565, -0.0034452322595705004, 0.0009987644976291172, -0.0018680072110543585, 0.001052880302447776, 0.0009723824170190828, -0.00041675677623990965, 0.0002012447135716842, -0.0021355968858131503, 0.0038927335640138484], [0.06931766445336977, -0.018405919104223296, -0.00041974775584657933, 4.1696530397890795e-06, -1.1163347150606345e-05, 9.8043193097758e-06, 0.0003006657921664646, 0.000280078130282498, -0.0009787415310965955, -0.0008722463385938579, 0.007383666680189877], [0.09931788297172911, -0.020925788954635108, 0.006909516765285993, -0.007107097852290162, 0.0002718880122726235, 0.0004458415516107817, 0.000816348893271965, 0.0004738350591715966, -0.0008218277449046886, 0.005547337278106505, -0.011094674556213041], [0.11904761904761904, -0.029088718820861684, 0.006222330201922037, -0.003429705215419501, -0.00016433160565813745, 0.001100718065003778, 3.779289493575131e-05, -0.005912521258503405, 0.005668934240362799, -0.025510204081632654, 0.06632653061224489]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.00862949088157023, 0.004398558610791941, 0.003775864583713636, 0.003447619018988996, 0.0033543589217580275, 0.0036069537900782806, 0.004752611588808021, 0.0062047483593587575, 0.008074103077321275, 0.011929046585904273, 0.019088897972492205], [0.004815165160985829, 0.0023965964472573587, 0.002138684455948267, 0.0018802498056147373, 0.0018923677214768815, 0.0019792035106171867, 0.002707951802827075, 0.003656996809564161, 0.004915179520391292, 0.007983801628094823, 0.013286052909102779], [0.013995159456876034, 0.0069733031863063845, 0.006280997682845582, 0.005269434330786706, 0.005573993537816148, 0.005625774661441673, 0.007908975167176913, 0.010131597335496725, 0.013607333315281798, 0.022827965055734468, 0.03876727594395435], [0.020524119671617633, 0.010918612765106502, 0.009039037565056546, 0.008384669614100164, 0.008093448617046453, 0.008941204441598846, 0.011863737379130586, 0.01744457317780507, 0.021254105888559503, 0.03645455485452492, 0.07584068923216324]]}, "n_stab_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.1011527282335843, -0.024542954815695597, -0.004577922792845501, 0.0015863775487735064, -0.0016888671838136751, 0.0006308627295547629, 0.0010800634165675656, -2.477209671026447e-05, 0.0007885784119434346, -0.004013079667063022, 0.005499405469678979], [0.06131711723621301, -0.017726257885885093, -0.0012198597353762957, 4.812011760587214e-05, 0.00011389921455027455, -8.093972086965751e-05, -7.344246884203497e-05, 0.00015095869962764667, -0.00199947121422435, -0.0004874743869389903, 0.005717496199352206], [0.08072916666666667, -0.01805736400462963, -0.0013828176669973546, -0.0028302228009259257, 0.000748181216931217, -0.0002079716435185186, 0.0007667824074074072, -0.0018412272135416665, 0.0026584201388888894, -0.0009765625, -0.005859375], [0.09863945578231294, -0.03160430839002268, 0.009787010042112092, -0.011517384731670445, 0.003072022459777569, 0.0018896447467876077, 0.002796674225245656, -0.005155187074829929, -0.003401360544217685, -0.002551020408163261, 0.0]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.009337449709602938, 0.004772007862690211, 0.0040947484852472725, 0.0037550338481259745, 0.003624596014542862, 0.0039204779046875925, 0.005118871776737505, 0.006773185914260939, 0.008686116058668718, 0.013058608314740509, 0.019419065331088545], [0.005111843010038653, 0.00262033855979907, 0.0022565589203491125, 0.002054404625000804, 0.002002465135704599, 0.002163589778407947, 0.002847509687030359, 0.003996979054603115, 0.0050998009609813265, 0.00886897754448584, 0.013788145434885438], [0.01620092620457819, 0.008470069016128788, 0.007212204698324599, 0.006601396363412215, 0.006545894902358691, 0.006920764722650416, 0.0093648195276765, 0.012051491964000356, 0.0162320308227645, 0.026109395432977356, 0.04948002329302326], [0.027939277846602287, 0.01411795647847034, 0.012678070305154736, 0.01088222043736378, 0.011297441255587173, 0.01171372219284982, 0.015936805678547366, 0.020875139546438194, 0.029782818480699146, 0.04378770089978118, 0.09221388919541469]]}, "local_stab_filtered": {"correlations": [[0.0003606879039704524, 3.771001578019122e-05, 0.0, -2.567181843497633e-05, 0.0, -0.0001340155945419103, 0.0, 0.0, 0.0, 0.0, 0.0], [0.10574868807079713, -0.024948484031699025, -0.0032592605087996187, 0.0025311677283905566, -0.0009559424069837229, -0.0002307640046444234, 0.0009595215113111216, 2.4167593277804502e-05, 0.0004774950817141779, 2.3069455671582337e-05, -0.0033402380214158393], [0.08879887429025136, -0.020925788426925444, 0.006744434779338969, -0.005080718287627345, 0.005351421533308108, -0.004135068074572305, 0.002300360306651785, -0.00305223501250929, 0.001754953731207995, 0.0035713538897448847, 0.00022580131743860348], [0.12325743751136146, -0.02730557640110676, 0.009545301581218454, -0.005823813724065174, -0.0014979653509501827, -0.0006277110576583826, 0.007612163896330303, -0.005313435489503082, 0.00836287729810258, -0.0018865099363356414, -0.025143972944162457], [0.1343511095399924, -0.027467775881922375, 0.002522475530125656, 0.003524300789102148, -0.00019235078851190636, -0.0017065247545462157, 0.005206025155859262, -0.008959634445574556, 0.0016149687409247905, 0.013366906671121837, -0.015061825026442443]], "err": [[0.0003655603491262675, 0.00039265547066940054, 0.0, 0.0003104279451587856, 0.0, 0.00028546234195565254, 0.0, 0.0005993988378747225, 0.0, 0.0, 0.0], [0.007844141475502737, 0.004001674889832692, 0.003529076140244644, 0.0032223711419809512, 0.0032082928892161622, 0.0033491138928721676, 0.0044481863786841784, 0.0056080523040203745, 0.007261525869951079, 0.010715485078906082, 0.013241098990311935], [0.0038106368993359972, 0.0018924401852105765, 0.0017560300673616718, 0.0015200625278724515, 0.001593667581188131, 0.0015936340640450603, 0.002236702093402567, 0.002881579349585872, 0.0036089777560801336, 0.005830197811973741, 0.007652825427387461], [0.009052585414755156, 0.004625797741738608, 0.004250037679758155, 0.0038388264682030146, 0.0038700617588029625, 0.00404432071872292, 0.00522000472202665, 0.00732370587370129, 0.008457011371992519, 0.013522110651028187, 0.01527889492191034], [0.009606507802587635, 0.004700281790239858, 0.004498635117743339, 0.003905714965193891, 0.004095045729674085, 0.004050989535391851, 0.005859185263603742, 0.006962872865095637, 0.009964419241177589, 0.01450652424255093, 0.02728669277597603]]}, "n_local_stab_filtered": {"correlations": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.10324364799605751, -0.025320584752794008, -0.004474690455149339, 0.0013568047881246004, -0.0013133320388041294, 0.00012722164166945903, 0.0007859621230508529, 0.0005037324913677377, 0.0006368647557158467, -0.0018187910057989726, 0.004080146049982119], [0.06811215672889269, -0.019577958644080948, 0.0019534615679122594, -0.0009807587144427079, 0.0015251775219690261, -0.0015471563418816229, 0.0004937861190101099, 0.0003219378366089972, -0.0028969170321964956, 0.0016487414021213133, 0.0006480909261263592], [0.10471736599122627, -0.026246444335820865, 0.007831470737759694, -0.00377408547297145, -0.00042323415202903734, 0.0008092850582503487, 0.0017752118262026736, -0.0016570081706806417, 0.005825091702226282, -0.0031139920968012835, 0.012809497036317927], [0.13083262277196933, -0.038414932152387546, 0.016928155196884866, -0.01245238651068354, 0.0018631074032456406, -0.0027894523834825808, -0.0026634839540713062, -0.00695449681548027, -0.005305303996912987, 0.01302323625528643, -0.0313725490196078]], "err": [[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0], [0.009033274319146372, 0.00464078084615584, 0.003965965908910272, 0.0036535784034482485, 0.003513530789342991, 0.0038100288578091276, 0.00494361866158233, 0.0066299770011748905, 0.008500804354013724, 0.012803612195112711, 0.020265011653470943], [0.004644452766975792, 0.002340297007636906, 0.0020635301675876994, 0.0018590115283438808, 0.0018495610658319631, 0.001949161806551972, 0.00262278946392044, 0.0035519952325559464, 0.004587746724898191, 0.007751136827753582, 0.011645784746575244], [0.012377726061132783, 0.006203504989097247, 0.005555541651087999, 0.004915738680202694, 0.005055505180552277, 0.005220479885783186, 0.0070981351869441305, 0.009729586234760697, 0.012345462057029882, 0.020955076581560657, 0.03808012829670003], [0.0204586561621642, 0.010517708904090874, 0.009332768176044358, 0.008433040159507847, 0.008440388325564437, 0.00899207757128151, 0.011778459773232223, 0.01618683621636751, 0.020976798186435122, 0.034924921379878515, 0.051570717206758085]]}}}}
